Quantum field theory on rotating black hole spacetimes

This thesis is concerned with the development of a general method to compute renormalised local observables for quantum matter fields, in a given quantum state, on a rotating black hole spacetime. The rotating black hole may be surrounded by a Dirichlet mirror, if necessary, such that a regular, isometry-invariant vacuum state can be defined. We focus on the case of a massive scalar field on a (2+1)-dimensional rotating black hole, but the method can be extended to other types of matter fields and higher-dimensional rotating black holes. The Feynman propagator of the matter field in the regular, isometry-invariant state is written as a sum over mode solutions on the complex Riemannian section of the black hole. A Hadamard renormalisation procedure is implemented at the level of the Feynman propagator by expressing its singular part as a sum over mode solutions on the complex Riemannian section of rotating Minkowski spacetime. This allows us to explicitly renormalise local observables such as the vacuum polarisation of the quantum field. The method is applied to the vacuum polarisation of a real massive scalar field on a (2+1)-dimensional warped AdS3 black hole surrounded by a mirror. Selected numerical results are presented, demonstrating the numerical efficacy of the method. The existence of classical superradiance and the classical linear mode stability of the warped AdS3 black hole to massive scalar field perturbations are also analysed.

==> data/bsmodes-0.txt <==
17.536590724984936	-24.34061116593884
17.102590242143016	-24.97592975350345
16.774770497347642	-25.503477891848664
15.886383734659743	-27.18951457282819
14.819555428336812	-29.90691518375251
13.870758865642884	-33.345743534984
13.122278834050594	-37.204599833775056
12.548842890959726	-41.29571498588395
12.106509644064968	-45.519363856894856
11.759131180002269	-49.82315295290213
11.480871042656078	-54.1783189602119
11.253791681585776	-58.56815287851507
11.0653768842115	-62.98240654061806
10.906749956261052	-67.41448552600052
10.77149179985371	-71.85996795863862
10.654868934411745	-76.31578267412517
10.553325818652041	-80.77973161890209
10.464145901573547	-85.25020055962298
10.38522123124059	-89.7259773177809
10.31489294317639	-94.20613381488451
10.251838831198713	-98.68994731260372
10.194992753089284	-103.17684647883155
10.143485938231052	-107.66637361550465
10.096603615034743	-112.15815766925932
10.053752522426608	-116.65189459659801
10.014436267533766	-121.147332845974
9.978236416982032	-125.6442624646147
9.944797831355357	-130.14250681535324
9.913817177002201	-134.64191620101812
9.885033843314375	-139.14236290211645
9.85822269982802	-143.643737274796
9.83318827400397	-148.14594465346266
9.809760035871843	-152.64890287059026
9.787788552252236	-157.152540254617
9.76714232955381	-161.65679400158203
9.747705205797399	-166.16160884142636
9.729374183810505	-170.66693593846682
9.712057621084163	-175.1727319793575
9.695673709745849	-179.67895841221224
9.680149193951607	-184.18558080839418
9.665418282549732	-188.69256832447005
9.651421723299789	-193.19989324642626
9.638106011322499	-197.70753060181445
9.625422709667633	-202.21545782828522
9.613327863900764	-206.72365448915733
9.601781495927742	-211.23210202840372
9.590747164779307	-215.74078355881616
9.580191584328357	-220.24968367821728
9.570084289458576	-224.75878830947244
9.560397343710585	-229.26808456077873
9.551105082509737	-233.77756060329094
9.542183887030832	-238.2872055636224
9.533611984522443	-242.7970094291489
9.525369271550483	-247.30696296437225
9.517437157160721	-251.81705763686023
9.5097984233497	-256.3272855515092
9.502437100758112	-260.83763939205534
9.495338357521915	-265.3481123689166
9.488488399892487	-269.8586981725845
9.481874382995647	-274.36939093188124
9.475484330683017	-278.8801851765031
9.469307063366964	-283.3910758033464
9.463332132883968	-287.9020580461707
9.457549763726842	-292.41312744822966
9.451950799753938	-296.9242798375231
9.446526655944965	-301.43551130439585
9.441269274598875	-305.94681818121325
9.436171085424498	-310.4581970239054
9.431224969320736	-314.9696445951717
9.426424225227853	-319.48115784918014
9.42176253990893	-323.9927339176078
9.417233960318509	-328.50437009688335
9.412832868268014	-333.01606383651693
9.408553957239032	-337.52781272840843
9.404392211081538	-342.0396144970403
9.40034288434455	-346.55146699046935
9.396401484442757	-351.06336817204624
9.3925637548348	-355.5753161127896
9.38882565987762	-360.0873089843596
9.38518337062822	-364.59934505257405
9.381633251786544	-369.11142267142185
9.378171849589164	-373.62354027752417
9.374795880658692	-378.1356963850116
9.371502221637392	-382.647889580776
9.368287899485656	-387.16011852006824
9.365150082659301	-391.6723819224111
9.362086072674405	-396.1846785678037
9.359093296480063	-400.69700729318953
9.356169299196461	-405.209366989172
9.353311737457135	-409.7217565969517
9.350518373127144	-414.23417510547506
9.34778706740508	-418.7466215487699
9.345115775506143	-423.25909500345955
9.342502541438918	-427.7715945864409
9.339945493240734	-432.28411945270886
9.337442838657914	-436.7966687933256
9.334992860737497	-441.309241833513
9.332593914040219	-445.82183783086936
9.330244421012317	-450.33445607369487
9.32794286832636	-454.84709587941927
9.325687803836578	-459.3597565931261
9.323477833469534	-463.8724375861667

==> data/bsmodes-1.txt <==
17.539192014718207	-73.0110010195619
17.467572345825115	-73.31170620126885
17.409904140681988	-73.55760344516287
17.232348360966565	-74.336612685251
16.955205301347785	-75.62297858015546
16.606865186627488	-77.37460829823154
16.2168111109645	-79.53963242144314
15.810569669413194	-82.06226320061484
15.40732044778406	-84.88792655327065
15.019755929534416	-87.9667670149201
14.655185738352872	-91.25539340789642
14.31700576615009	-94.71725964675754
14.006033721714454	-98.32222017743932
13.721532134315893	-102.04570604723365
13.461915869732088	-105.86780707183006
13.225207744464479	-109.77240962116703
13.009315101879912	-113.74645124187077
12.812187770700643	-117.7793050023865
12.631901169450742	-121.86228393364499
12.466694004003319	-125.98824776269674
12.314979482947672	-130.15129300455277
12.175341827168644	-134.34650933122586
12.046525211357862	-138.56978793254933
11.92741935235821	-142.81767039122906
11.817044155905384	-147.0872290537965
11.714534739971425	-151.37597189728118
11.619127501490569	-155.6817664906815
11.530147513241674	-160.00277889308273
11.446997322445974	-164.33742428570324
11.3691471063	-168.6843268658039
11.296126081828824	-173.04228708813798
11.227515043522477	-177.41025476558707
11.162939897364447	-181.78730686661655
11.102066065232874	-186.17262909743343
11.04459364399415	-190.5655005495579
10.990253215883882	-194.96528084274868
10.938802219347377	-199.3713993092142
10.890021801415882	-203.78334585564443
10.84371408357412	-208.2006632106957
10.799699782734482	-212.62294032162347
10.757816137351313	-217.04980670818307
10.71791509603911	-221.4809276172781
10.679861732280772	-225.91599985011968
10.643532854184398	-230.35474815638358
10.608815782774652	-234.7969221081876
10.575607276188764	-239.24229338157423
10.543812580391677	-243.6906533852798
10.513344589859082	-248.14181118645558
10.484123103977835	-252.59559169111762
10.456074166962285	-257.0518340437815
10.429129480765111	-261.5103902162607
10.403225881921687	-265.97112376018885
10.378304874492482	-270.43390870163915
10.354312212336653	-274.8986285594045
10.331197524826083	-279.3651754711683
10.308913980930068	-283.8334494140451
10.287417987173738	-288.3033575078616
10.266668915663669	-292.774813391152
10.246628858746954	-297.24773666120234
10.227262407368075	-301.7220523706277
10.208536450522917	-306.1976905739635
10.190419993524285	-310.6745859185847
10.172883993088295	-315.15267727499645
10.155901207449693	-319.6319074021622
10.139446059969085	-324.1122226440609
10.123494514837942	-328.5935726541451
10.108023963666952	-333.0759101447526
10.093013121846525	-337.55919065888713
10.078441933764019	-342.0433723620767
10.064291485983668	-346.52841585228464
10.050543927608404	-351.01428398607817
10.037182397198151	-355.5009417194576
10.024190955580996	-359.98835596192714
10.011554524034795	-364.4764954425447
9.999258827332385	-368.96533058682036
9.987290341251628	-373.4548334034525
9.975636244100945	-377.94497738000194
9.964284371919623	-382.4357373866908
9.953223177084283	-386.92708958760016
9.942441689939574	-391.4190113586116
9.931929483277242	-395.9114812115047
9.921676639389917	-400.4044787236779
9.911673719435184	-404.89798447301536
9.901911735071963	-409.39197997746425
9.892382121961035	-413.88644763893154
9.883076715203249	-418.3813706911466
9.873987726409876	-422.87673315116143
9.865107722327268	-427.3725197742047
9.856429604920887	-431.8687160116124
9.847946592768785	-436.36530797160395
9.839652203637586	-440.86228238267427
9.831540238272847	-445.3596265594037
9.823604765121027	-449.8573283705022
9.81584010616072	-454.3553762089202
9.808240823482167	-458.85375896386853
9.800801706815692	-463.3524659946107
9.793517761741786	-467.85148710589664
9.786384198719963	-472.35081252491796
9.779396422662316	-476.8504328796791
9.772550023228977	-481.3503391786819
9.765840765688617	-485.85052279182986
9.759264582236609	-490.3509754324735

==> data/bsmodes-2.txt <==
17.539501849838008	-121.68285204520163
17.512589733033604	-121.87016064497698
17.49063539375586	-122.02385347355393
17.42139658195249	-122.51387932405804
17.30811172224275	-123.33347236942294
17.155987137960444	-124.4703437869199
16.971465521222317	-125.90833922576287
16.76155983716875	-127.62842097446044
16.533247368628995	-129.60970547606877
16.293001251909413	-131.8304471075136
16.0464893207356	-134.26888719204777
15.798430682009178	-136.9039232147334
15.552577107606156	-139.71558726005603
15.311778715920724	-142.68534818149766
15.07809668514779	-145.7962667588848
14.852934265208566	-149.03303835146306
14.637166885576553	-152.3819562013663
14.4312603395847	-155.83082359683627
14.235372029214792	-159.3688368992465
14.049434141242735	-162.9864554263651
13.873219840422589	-166.67526908053125
13.706394620664781	-170.42787063260892
13.54855528696206	-174.23773666365784
13.399258967643933	-178.09911914958536
13.258044288064857	-182.00694834517563
13.124446499369855	-185.95674679606898
12.998008018888468	-189.9445538283932
12.87828553539707	-193.96685962040752
12.76485457540711	-198.02054786532926
12.657312216899332	-202.1028460314566
12.555278470218187	-206.21128227571808
12.458396715797184	-210.34364814435463
12.366333488326122	-214.49796628344242
12.278777820807823	-218.6724624726067
12.19544030444663	-222.86554138194316
12.11605197720686	-227.07576553191902
12.040363121759436	-231.30183700761913
11.968142029732112	-235.54258154187264
11.899173771647055	-239.79693463689566
11.833258999079044	-244.0639294417155
11.770212796237823	-248.3426861435972
11.709863591426647	-252.6324026667427
11.652052134019614	-256.9323465014498
11.596630539213551	-261.2418475124153
11.543461400457108	-265.56029159655975
11.492416967881454	-269.8871150792094
11.443378390022017	-274.2217997531813
11.396235015498611	-278.5638684786778
11.350883750972933	-282.91288127328994
11.307228471557814	-287.2684318311132
11.265179479869154	-291.6301444182657
11.224653009968684	-295.99767109918326
11.185570772633884	-300.3706892541238
11.147859538564987	-304.7488993535156
11.11145075634967	-309.13202295923145
11.076280202222671	-313.51980092672574
11.042287658915459	-317.911991785253
11.009416621020863	-322.30837027625387
10.977614024621191	-326.7087260324497
10.946829999022048	-331.1128623823163
10.917017638650083	-335.52059526646474
10.8881327933894	-339.93175225405685
10.860133875711592	-344.346171648778
10.832981683135177	-348.7637016751199
10.806639234722347	-353.18419973677015
10.781071620337874	-357.607531739855
10.756245861637368	-362.0335714745803
10.73213078372354	-366.46220004953847
10.708696896608586	-370.89330537357426
10.68591628562575	-375.32678168065513
10.663762510044144	-379.7625290936764
10.642210509220451	-384.20045322356435
10.621236515632557	-388.6404648004178
10.600817974258348	-393.08247933376606
10.580933467768723	-397.52641679931884
10.56156264706587	-401.97220134984724
10.54268616674647	-406.41976104807367
10.52428562507532	-410.86902761965234
10.506343508143823	-415.319936224514
10.488843137875094	-419.7724252450127
10.471768623540893	-424.22643608946066
10.45510481660744	-428.6819130097724
10.438837268548756	-433.13880293205654
10.422952191475519	-437.59705529910417
10.407436421370203	-442.05662192381345
10.392277383672031	-446.51745685268315
10.37746306109549	-450.979516238579
10.362981963535503	-455.4427582220526
10.348823099826518	-459.90714282055336
10.33497595128732	-464.37263182492734
10.321430446922347	-468.8391887026601
10.308176940150268	-473.30677850735066
10.295206186909404	-477.77536779396115
10.282509325145117	-482.24492453941986
10.270077855498485	-486.7154180681812
10.25790362311066	-491.18681898239913
10.24597880055928	-495.65909909637315
10.234295871738352	-500.132231374975
10.222847616692368	-504.60618987577493
10.211627097315947	-509.0809496946107
10.200627643873538	-513.5564869143649
10.189842842249979	-518.0327785567354

==> data/bsmodes-m0.txt <==
16.07138351565458	0.
16.227806886644807	-5.298356777787032
16.519542367983252	-10.378601494280101
16.775750714165255	-15.301099953643854
16.96590416631786	-20.152436381255026
17.10164877952703	-24.977382885604705
17.198566194837046	-29.795479522919262
17.268722221123387	-34.614657484085704
17.320449623148715	-39.43779628353581
17.359334223105577	-44.265636612329864
17.389116705838077	-49.09805366401762
17.41232899081265	-53.93460976076752
17.430711618434284	-58.774790048624574
17.445481896341523	-63.61809835277914
17.45750616545336	-68.46409153435634
17.467411499496276	-73.31238733372476
17.475659118876514	-78.16266139665241
17.482593387065428	-83.0146404852614
17.4884750335513	-87.86809491963697
17.49350403797096	-92.72283149181703
17.49783563417936	-97.57868727924858
17.50159166625402	-102.43552442834726
17.50486875779858	-107.2932258342402
17.50774426534692	-112.15169159479557
17.51028067002258	-117.01083611142874
17.512528854343973	-121.87058572057734
17.514530573519806	-126.73087675651433
17.51632033807279	-131.59165396322834
17.51792686160991	-136.45286918842208
17.519374184094612	-141.3144803056644
17.52068255064618	-146.17645032140473
17.521869104488555	-151.03874663217996
17.52294843740771	-155.90134040424095
17.523933030077732	-160.76420605331964
17.524833606618603	-165.62732080662002
17.52565942187576	-170.49066433258372
17.526418495565046	-175.3542184267394
17.527117804180946	-180.21796674414094
17.527763439122978	-185.08189457065765
17.528360737646903	-189.94598862678737
17.528914391831044	-194.81023689879453
17.529428539663794	-199.67462849288967
17.52990684151832	-204.53915350890694
17.53035254462534	-209.4038029305377
17.530768537643127	-214.26856852966833
17.53115739702214	-219.1334427827723

==> data/bsmodes-m10.txt <==
9.104704694267136	-12.45784139676868
10.650841320396314	-15.296334788128888
12.00383504675708	-18.673625523779307
13.094243107200178	-22.42636420038432
13.944415119465015	-26.424407927490783
14.602704216370027	-30.588238930734967
15.114447830510759	-34.87114755088181
15.51552349150039	-39.24425263713163
15.83291228700002	-43.68832338180798
16.08661885986877	-48.18967241664918
16.291462886900284	-52.738058224375486
16.458472940218684	-57.325548897139946
16.59591319023081	-61.945857455684084
16.710026133583334	-66.59392117567211
16.80556750654119	-71.26561640281845
16.886192075230944	-75.95755465130146
16.954733068669885	-80.66693117283684
17.013405760717582	-85.39140952981931
17.06395679376587	-90.12903203744575
17.10777450453205	-94.87814940647401
17.145971055946255	-99.63736495775022
17.179444052528865	-104.40549006595073
17.2089231219567	-109.18150835131566
17.235005400879896	-113.96454674237884
17.258182771508448	-118.75385197105692
17.27886292024806	-123.548771386984
17.297385735935745	-128.34873722360732
17.31403616728387	-133.15325363598402
17.329054371318268	-137.9618859744109
17.34264377504753	-142.7742518696477
17.35497751902129	-147.59001379238092
17.366203638125796	-152.40887281751097
17.376449250813202	-157.23056337719905
17.385823965053657	-162.05484882868294
17.39442266197485	-166.88151769617886
17.402327782325205	-171.71038047266583
17.409611213607832	-176.541266888475
17.416335854824073	-181.37402357053242
17.42255691965186	-186.20851202971323
17.428323026395514	-191.04460692475152
17.43367711331628	-195.8821945600509
17.438657210328742	-200.7211715819788
17.44329709204995	-205.56144384413534
17.447626832441152	-210.40292541692622
17.451673277506508	-215.24553772074563
17.455460449502784	-220.0892087653555

==> data/bsmodes-m100.txt <==
9.104704694267136	-44.59584786584675
9.546802292651137	-47.18597794199573
9.985151945835515	-49.9026426323284
10.416169414682235	-52.74403076826949
10.836580872848144	-55.707226780652505
11.243538812431085	-58.78835199850699
11.634698802233142	-61.98273892321163
12.008254978558618	-65.28512089587346
12.362937677806421	-68.68982092145616
12.697980463750836	-72.19092680932361
13.0130656289536	-75.7824440982647
13.308257288698258	-79.45842245280248
13.58392998229748	-83.21305469398176
13.840698860479387	-87.04075008813176
14.079355574084166	-90.9361849785613
14.300812219662312	-94.89433448996436
14.506054304053233	-98.91048910148014
14.696102698738322	-102.98025959523974
14.871983925977139	-107.09957341872496
15.034707778612786	-111.26466497291565
15.185251143893757	-115.47206182827645
15.32454690754584	-119.71856841605913
15.453476901465656	-124.00124835853671
15.572867986175286	-128.31740628987959
15.68349050042718	-132.66456977323062
15.786058448377704	-137.04047172977135
15.881230920374978	-141.44303365218323
15.969614352481896	-145.8703497685457
16.051765321399976	-150.3206722452621
16.128193646306578	-154.79239746233526
16.199365629040244	-159.28405335582033
16.26570731118611	-163.7942877963069
16.3276076630777	-168.32185795553255
16.38542164752903	-172.86562060319912
16.439473121988406	-177.42452327083814
16.49005755823724	-181.99759621774578
16.537444569967487	-186.58394513450924
16.581880246536226	-191.1827445217104
16.623589296709792	-195.7932316844422
16.662777009878145	-200.4147012869102
16.699631044530392	-205.04650041531468
16.734323055093906	-209.68802410122393
16.76701016884085	-214.33871126161264
16.797836324660704	-218.99804101556103
16.826933485251423	-223.6655293412327
16.854422733806686	-228.34072604013866

==> data/bsmodes-mneg.txt <==
17.539686205441367	0.
17.539686205441367	-4.867262922009976
17.539686205441367	-9.734525844019956
17.539686205441367	-14.601788766029935
17.539686205441367	-19.46905168803991
17.539686205441367	-24.336314610049893
17.539686205441367	-29.20357753205987
17.539686205441367	-34.070840454069845
17.539686205441367	-38.93810337607982
17.539686205441367	-43.805366298089794
17.539686205441367	-48.672629220099786
17.539686205441367	-53.53989214210976
17.539686205441367	-58.40715506411974
17.539686205441367	-63.27441798612972
17.539686205441367	-68.1416809081397
17.539686205441367	-73.00894383014968
17.539686205441374	-77.87620675215966
17.539686205441367	-82.74346967416963
17.539686205441374	-87.61073259617959
17.539686205441374	-92.47799551818959
17.53968620544136	-97.34525844019957
17.539686205441374	-102.21252136220956
17.539686205441374	-107.07978428421951
17.539686205441374	-111.9470472062295
17.53968620544136	-116.81431012823948
17.539686205441374	-121.68157305024944
17.539686205441374	-126.54883597225944
17.53968620544135	-131.4160988942694
17.53968620544135	-136.28336181627938
17.53968620544139	-141.15062473828937
17.539686205441374	-146.01788766029935
17.53968620544135	-150.8851505823093
17.53968620544135	-155.7524135043193
17.53968620544139	-160.61967642632928
17.53968620544139	-165.48693934833926
17.539686205441416	-170.35420227034928
17.539686205441306	-175.2214651923592
17.53968620544139	-180.08872811436922
17.53968620544139	-184.95599103637917
17.53968620544139	-189.82325395838916
17.53968620544135	-194.69051688039914
17.53968620544135	-199.5577798024091
17.53968620544139	-204.4250427244191
17.53968620544139	-209.29230564642904
17.53968620544139	-214.15956856843903
17.53968620544139	-219.02683149044898

==> data/bsmodesmirror-1-1i.txt <==
0.9999999999	-8.0910672
0.999999	-8.0910672
0.99	-8.0911735
0.98	-8.09
0.97	-8.079
0.965	-8.058
0.96	-8.015
0.955	-7.953
0.95	-7.8915108
0.945	-7.853
0.94	-7.83487
0.935	-7.834
0.93	-7.84183
0.92	-7.874831
0.91	-7.916475
0.9	-7.9583206
0.89	-7.998278
0.88	-8.0263833
0.87	-8.0484456
0.86	-8.0612861
0.85	-8.065218
0.845	-8.06436014
0.84	-8.06211882
0.83	-8.05545738
0.82	-8.04905882
0.81	-8.0453685
0.8	-8.044807
0.78	-8.0492862
0.76	-8.0551803
0.75	-8.057635
0.74	-8.059664
0.72	-8.062595
0.7	-8.06441496
0.65	-8.0664367
0.6	-8.06703131

==> data/bsmodesmirror-1-1r.txt <==
0.9999999999	2.672
0.999999	2.672
0.99	2.672
0.98	2.678
0.97	2.691
0.965	2.698
0.96	2.704
0.955	2.678
0.95	2.614
0.94	2.435
0.93	2.2382267
0.92	2.0512898
0.91	1.8707976
0.9	1.69531337
0.89	1.524203
0.88	1.3575865
0.87	1.19630926
0.86	1.042086
0.85	0.8976568
0.845	0.83021192
0.84	0.7665153
0.83	0.65188737
0.82	0.5555725
0.81	0.4776058
0.8	0.41657173
0.78	0.3352338
0.76	0.2901927
0.75	0.27593178
0.74	0.2652755
0.72	0.25121115
0.7	0.2430847
0.65	0.2344206
0.6	0.23188602

==> data/bsmodesmirror-1-1r__1_.txt <==
0.9999999999	2.672
0.999999	2.672
0.99	2.672
0.98	2.678
0.97	2.691
0.965	2.698
0.96	2.704
0.955	2.678
0.95	2.614
0.94	2.435
0.93	2.2382267
0.92	2.0512898
0.91	1.8707976
0.9	1.69531337
0.89	1.524203
0.88	1.3575865
0.87	1.19630926
0.86	1.042086
0.85	0.8976568
0.845	0.83021192
0.84	0.7665153
0.83	0.65188737
0.82	0.5555725
0.81	0.4776058
0.8	0.41657173
0.78	0.3352338
0.76	0.2901927
0.75	0.27593178
0.74	0.2652755
0.72	0.25121115
0.7	0.2430847
0.65	0.2344206
0.6	0.23188602

==> data/bsmodesmirror-1-2i.txt <==
1	-8.12562863
0.999999	-8.12562863
0.99	-8.12561304
0.98	-8.12489049
0.97	-8.12045365
0.965	-8.11517875
0.96	-8.1068498
0.955	-8.09501788
0.95	-8.08002735
0.945	-8.06341067
0.94	-8.04764047
0.935	-8.03512555
0.9325	-8.03057835
0.93	-8.02727652
0.929	-8.02630511
0.928	-8.02552989
0.927	-8.02494699
0.926	-8.02455163
0.925	-8.02433822
0.924	-8.02430053
0.9235	-8.0243455
0.923	-8.02443183
0.922	-8.02472494
0.921	-8.02517238
0.92	-8.02576644
0.9175	-8.02784124
0.915	-8.03065876
0.91	-8.03803333
0.905	-8.04696493
0.9	-8.05663632
0.895	-8.06634839
0.89	-8.07551394
0.885	-8.08364752
0.88	-8.09035839
0.875	-8.09535056
0.87	-8.0984318
0.865	-8.0995309
0.8645	-8.09953316
0.864	-8.09951632
0.863	-8.099426
0.862	-8.09926147
0.861	-8.09902451
0.86	-8.09871714
0.855	-8.09621076
0.85	-8.09237104
0.845	-8.08765462
0.84	-8.08255022
0.835	-8.07750835
0.83	-8.07288626
0.825	-8.06891997
0.82	-8.06572381
0.815	-8.06330989
0.81	-8.06161762
0.805	-8.06054425
0.8	-8.05997066
0.79	-8.05986658
0.7875	-8.05998639
0.785	-8.06014452
0.7825	-8.06033292
0.78	-8.06054464
0.7775	-8.06077366
0.775	-8.06101487
0.77	-8.06151727
0.76	-8.06252067
0.74	-8.06421254
0.72	-8.06537177
0.7	-8.0661087
0.65	-8.0669401
0.6	-8.06718612

==> data/bsmodesmirror-1-2r.txt <==
1	1.90458882
0.999999	1.90458882
0.99	1.90462383
0.98	1.90496422
0.97	1.90488822
0.965	1.903447
0.96	1.89953086
0.955	1.89123217
0.95	1.87617318
0.945	1.85214744
0.94	1.81807897
0.935	1.77449226
0.9325	1.74962262
0.93	1.72302448
0.929	1.71195475
0.928	1.70066075
0.927	1.68915609
0.926	1.67745372
0.925	1.66556588
0.924	1.65350408
0.9235	1.64741136
0.923	1.64127916
0.922	1.62890124
0.921	1.61637981
0.92	1.60372371
0.9175	1.57154718
0.915	1.53869388
0.91	1.47133048
0.905	1.40225574
0.9	1.33195139
0.895	1.26082325
0.89	1.18924524
0.885	1.11759096
0.88	1.04625793
0.875	0.97568641
0.87	0.9063713
0.865	0.83886242
0.8645	0.83223334
0.864	0.8256288
0.863	0.81249572
0.862	0.79946796
0.861	0.7865503
0.86	0.77374743
0.855	0.71161444
0.85	0.6529978
0.845	0.59833541
0.84	0.54791344
0.835	0.50187718
0.83	0.46023495
0.825	0.42288531
0.82	0.38964326
0.815	0.3602626
0.81	0.33445454
0.805	0.31190413
0.8	0.29228532
0.79	0.26056044
0.7875	0.25397343
0.785	0.24785399
0.7825	0.24216997
0.78	0.23689095
0.7775	0.23198828
0.775	0.22743505
0.77	0.21927782
0.76	0.20615564
0.74	0.18897729
0.72	0.17919346
0.7	0.17350548
0.65	0.16741103
0.6	0.16562279

==> data/bsmodesmirror-1-3i.txt <==
1	-8.147676544
0.999999	-8.144767655
0.99	-8.144753711
0.98	-8.14446061
0.97	-8.14303996
0.96	-8.139187
0.95	-8.131810028
0.945	-8.12686031
0.94	-8.12145006
0.935	-8.11609457
0.93	-8.11139323
0.925	-8.10788378
0.92	-8.10591101
0.919	-8.1057132
0.918	-8.10558062
0.917	-8.10551231
0.916	-8.10550695
0.9155	-8.10552736
0.915	-8.10556287
0.914	-8.10567807
0.913	-8.10585026
0.912	-8.10607687
0.911	-8.10635506
0.91	-8.1066818
0.905	-8.10892379
0.9	-8.11183177
0.895	-8.11490271
0.89	-8.11764184
0.885	-8.11960614
0.8825	-8.12018262
0.88	-8.12044138
0.879	-8.12045004
0.878	-8.12040259
0.877	-8.12029811
0.876	-8.12013593
0.875	-8.11991563
0.8725	-8.11911032
0.87	-8.11794661
0.865	-8.11461493
0.86	-8.11015297
0.855	-8.1049054
0.85	-8.09926833
0.845	-8.09362438
0.84	-8.08829125
0.835	-8.08349339
0.83	-8.07935719
0.825	-8.07592311
0.82	-8.07316691
0.815	-8.07102277
0.81	-8.06940378
0.805	-8.06821746
0.8	-8.0673759
0.79	-8.06642861
0.78	-8.06608827
0.77	-8.06605796
0.76	-8.06616794
0.75	-8.0663279
0.74	-8.06649322
0.73	-8.06664408
0.72	-8.0667735
0.71	-8.06688069
0.7	-8.06696758
0.65	-8.06719667
0.6	-8.06726512

==> data/bsmodesmirror-1-3r.txt <==
1	1.33078135
0.999999	1.33078135
0.99	1.33078508
0.98	1.33071449
0.97	1.32983727
0.96	1.32595278
0.95	1.31468475
0.945	1.3043193
0.94	1.28965934
0.935	1.27000411
0.93	1.24493388
0.925	1.21436939
0.92	1.17854
0.919	1.17077901
0.918	1.16282923
0.917	1.15469514
0.916	1.14638133
0.9155	1.1421585
0.915	1.1378925
0.914	1.12923345
0.913	1.12040902
0.912	1.11142413
0.911	1.10228373
0.91	1.0929928
0.905	1.04445568
0.9	0.99290997
0.895	0.93899051
0.89	0.8833452
0.885	0.82664715
0.8825	0.79812303
0.88	0.76960384
0.879	0.75821847
0.878	0.7468549
0.877	0.73551921
0.876	0.72421747
0.875	0.71295575
0.8725	0.68501627
0.87	0.65745817
0.865	0.60384384
0.86	0.55277263
0.855	0.50478218
0.85	0.46025569
0.845	0.41941491
0.84	0.3823353
0.835	0.34897308
0.83	0.31919441
0.825	0.29280125
0.82	0.26955261
0.815	0.24918196
0.81	0.2341159
0.805	0.21596439
0.8	0.20257307
0.79	0.18097496
0.78	0.16486722
0.77	0.15285843
0.76	0.14388635
0.75	0.13715877
0.74	0.13209188
0.73	0.12825757
0.72	0.12534197
0.71	0.12311445
0.7	0.12140489
0.65	0.11717516
0.6	0.11593204

==> data/bsmodesmirror-2-1i.txt <==
1	-8.71038127
0.999999	-8.71038127
0.99	-8.71040398
0.985	-8.71053334
0.98	-8.71087263
0.975	-8.71142234
0.97	-8.71193304
0.96	-8.70942077
0.9575	-8.70671948
0.955	-8.70231432
0.9525	-8.69539495
0.95	-8.68469416
0.9475	-8.66810163
0.945	-8.64186395
0.9425	-8.5992297
0.94	-8.53202786
0.9375	-8.44940141
0.935	-8.37830166
0.9325	-8.32587103
0.93	-8.28774106
0.9275	-8.25962933
0.925	-8.23866349
0.9225	-8.2229545
0.92	-8.21121802
0.915	-8.1962745
0.91	-8.18903771
0.905	-8.18667184
0.9	-8.18735141
0.895	-8.18982688
0.89	-8.19320272
0.885	-8.19681388
0.88	-8.20015229
0.875	-8.20282119
0.87	-8.20450603
0.865	-8.20495676
0.86	-8.20397869
0.855	-8.20143116
0.85	-8.19723375
0.845	-8.19137925
0.84	-8.18395082
0.835	-8.17513689
0.83	-8.16523448
0.825	-8.15463191
0.82	-8.14376883
0.815	-8.13308207
0.81	-8.12295289
0.805	-8.1136699
0.8	-8.10541383
0.795	-8.09826214
0.79	-8.09220698
0.785	-8.087179
0.78	-8.08307126
0.775	-8.07975964
0.77	-8.07711796
0.765	-8.07502785
0.76	-8.07338414
0.755	-8.07209695
0.75	-8.07109163
0.74	-8.06969603
0.73	-8.06884563
0.72	-8.06832314
0.71	-8.06799743
0.7	-8.06779031
0.675	-8.06753055
0.65	-8.06742393
0.625	-8.06737113
0.6	-8.06734133

==> data/bsmodesmirror-2-1r.txt <==
1	2.53603842
0.999999	2.53603842
0.99	2.53603442
0.985	2.5360932
0.98	2.53646665
0.975	2.53767986
0.97	2.54058202
0.96	2.55689383
0.9575	2.56463338
0.955	2.57457022
0.9525	2.58722063
0.95	2.60320357
0.9475	2.62317047
0.945	2.6473813
0.9425	2.67371131
0.94	2.69069764
0.9375	2.67625341
0.935	2.63160847
0.9325	2.57459872
0.93	2.5144899
0.9275	2.45448115
0.925	2.39561354
0.9225	2.33818217
0.92	2.28221133
0.915	2.17432086
0.91	2.07110621
0.905	1.97176467
0.9	1.87565768
0.895	1.78230463
0.89	1.69135509
0.885	1.60256323
0.88	1.51576858
0.875	1.43088321
0.87	1.3478843
0.865	1.26681119
0.86	1.18776583
0.855	1.11091505
0.85	1.03649236
0.845	0.964795198
0.84	0.896173126
0.835	0.83100253
0.83	0.769647796
0.825	0.712415762
0.82	0.659516329
0.815	0.611041507
0.81	0.566967075
0.805	0.527171234
0.8	0.491460003
0.795	0.459590985
0.79	0.431291914
0.785	0.406274167
0.78	0.384242914
0.775	0.364905306
0.77	0.347977315
0.765	0.333189283
0.76	0.32029001
0.755	0.309049328
0.75	0.299259269
0.74	0.283309353
0.73	0.271201753
0.72	0.261988477
0.71	0.254954623
0.7	0.249564874
0.675	0.240900156
0.65	0.2363066
0.625	0.233823175
0.6	0.232459059

==> data/bsmodesmirror-2-2i.txt <==
1	-9.39709828
0.999999	-9.39709828
0.99	-9.39709917
0.98	-9.39721148
0.97	-9.39820849
0.96	-9.40204659
0.95	-9.41198102
0.94	-9.43399503
0.935	-9.45452594
0.93	-9.4903582
0.925	-9.56252162
0.9225	-9.62196278
0.92	-9.69590168
0.9175	-9.77681284
0.915	-9.85805174
0.9125	-9.93626473
0.91	-10.010266
0.9075	-10.079839
0.905	-10.1451371
0.9025	-10.2064337
0.9	-10.2640251
0.8975	-10.3181939
0.895	-10.3691974
0.8925	-10.4172655
0.89	-10.4626027
0.885	-10.5457895
0.88	-10.6199841
0.875	-10.6861726
0.87	-10.745163
0.865	-10.7976322
0.86	-10.8441621
0.855	-10.8852704
0.85	-10.921439
0.845	-10.9531442
0.84	-10.9808922
0.83	-11.0270016
0.82	-11.0670913
0.81	-11.1188218
0.8	-11.218372
0.79	-11.326193
0.78	-11.3971052
0.77	-11.4413988
0.76	-11.4695298
0.75	-11.4877206
0.74	-11.4996615
0.73	-11.5075985
0.72	-11.5129309
0.71	-11.5165467
0.7	-11.5190186
0.675	-11.5223483
0.65	-11.5237045
0.625	-11.524273
0.6	-11.5245165

==> data/bsmodesmirror-2-2r.txt <==
1	2.41954524
0.999999	2.41954524
0.99	2.41954212
0.98	2.41949006
0.97	2.41959334
0.96	2.42160509
0.95	2.43095694
0.94	2.46027985
0.935	2.49029025
0.93	2.53767585
0.925	2.60373378
0.9225	2.63523433
0.92	2.65511277
0.9175	2.65917165
0.915	2.64885376
0.9125	2.6274676
0.91	2.59792629
0.9075	2.56235432
0.905	2.52224586
0.9025	2.47866277
0.9	2.43237822
0.8975	2.38397044
0.895	2.33388305
0.8925	2.28246419
0.89	2.22999269
0.885	2.12276174
0.88	2.01358968
0.875	1.90348175
0.87	1.79319023
0.865	1.68329565
0.86	1.5742548
0.855	1.46642836
0.85	1.3600945
0.845	1.25545101
0.84	1.15260645
0.83	0.952169062
0.82	0.75685108
0.81	0.563189888
0.8	0.397452749
0.79	0.31651309
0.78	0.281066832
0.77	0.262351699
0.76	0.251328923
0.75	0.244451737
0.74	0.24001296
0.73	0.237083252
0.72	0.235118148
0.71	0.233783594
0.7	0.232868152
0.675	0.231625727
0.65	0.231112768
0.625	0.230894723
0.6	0.230800072

==> data/bsmodesmirror-2-3i.txt <==
1	-10.2405562
0.999999	-10.2405562
0.99	-10.2405559
0.985	-10.2405541
0.98	-10.2405494
0.975	-10.2405471
0.97	-10.2405712
0.96	-10.2410103
0.95	-10.2433315
0.94	-10.2511433
0.93	-10.2712416
0.925	-10.288989
0.92	-10.3138135
0.915	-10.3470275
0.91	-10.3893105
0.905	-10.4401656
0.9	-10.4977024
0.895	-10.5590884
0.89	-10.6214094
0.885	-10.6823313
0.88	-10.7402995
0.875	-10.794429
0.87	-10.8443062
0.865	-10.8898172
0.86	-10.9310284
0.855	-10.9681152
0.85	-11.001323
0.845	-11.030952
0.84	-11.0573588
0.835	-11.0809744
0.83	-11.1023371
0.825	-11.1221478
0.82	-11.1413504
0.815	-11.1612383
0.81	-11.183535
0.805	-11.2102224
0.8	-11.2425998
0.795	-11.2795872
0.79	-11.3175335
0.785	-11.352738
0.78	-11.3833174
0.775	-11.4089508
0.77	-11.4300633
0.765	-11.4473102
0.76	-11.4613511
0.755	-11.4727715
0.75	-11.4820642
0.74	-11.4958099
0.73	-11.5049891
0.72	-11.5111638
0.71	-11.5153479
0.7	-11.5182031
0.675	-11.5220324
0.65	-11.5235796
0.625	-11.5242228
0.6	-11.5244961

==> data/bsmodesmirror-2-3r.txt <==
1	2.31201263
0.999999	2.31201263
0.99	2.31201251
0.985	2.31201015
0.98	2.31199611
0.975	2.31194624
0.97	2.31181428
0.96	2.3109785
0.95	2.30856579
0.94	2.30339706
0.93	2.29419583
0.925	2.28739732
0.92	2.27824777
0.915	2.26539981
0.91	2.24682356
0.905	2.22009881
0.9	2.1831562
0.895	2.13503949
0.89	2.0761133
0.885	2.00768304
0.88	1.93144971
0.875	1.84911893
0.87	1.76221429
0.865	1.6720246
0.86	1.57961395
0.855	1.48585293
0.85	1.39145171
0.845	1.29698815
0.84	1.202929
0.835	1.10964564
0.83	1.01742782
0.825	0.926503632
0.82	0.837085539
0.815	0.749487946
0.81	0.664408192
0.805	0.583470116
0.8	0.509767714
0.795	0.447140153
0.79	0.397607334
0.785	0.360100368
0.78	0.332004977
0.775	0.310803466
0.77	0.294592984
0.765	0.282034543
0.76	0.272193644
0.755	0.264408773
0.75	0.258202105
0.74	0.249203063
0.73	0.243294618
0.72	0.239355165
0.71	0.236696463
0.7	0.234884177
0.675	0.232448619
0.65	0.231457667
0.625	0.231042057
0.6	0.230863839

==> data/bsmodesmirror-3-1i.txt <==
1	-7.53083134
0.995	-7.530821674
0.99	-7.53041981
0.985	-7.528741955
0.98	-7.52515668
0.975	-7.520107858
0.97	-7.515674963
0.965	-7.515308285
0.96	-7.522298337
0.955	-7.53832159
0.95	-7.563161802
0.945	-7.595411353
0.94	-7.633182839
0.93	-7.717859377
0.92	-7.804807506
0.91	-7.886106663
0.9	-7.957352782
0.89	-8.016200315
0.88	-8.061239192
0.875	-8.078240383
0.87	-8.091434029
0.865	-8.10082143
0.86	-8.106576928
0.855	-8.109140334
0.85	-8.109256944
0.845	-8.107901948
0.84	-8.106092639
0.835	-8.104676232
0.83	-8.104191906
0.825	-8.104844943
0.82	-8.106570701
0.815	-8.109141142
0.81	-8.11226906
0.8	-8.119162573
0.79	-8.125756328
0.78	-8.131408018
0.77	-8.13599248
0.76	-8.139607649
0.75	-8.142418077
0.74	-8.144588321
0.72	-8.147547767
0.7	-8.149308509
0.65	-8.151226548
0.6	-8.15179452

==> data/bsmodesmirror-3-1r.txt <==
1	2.464860821
0.995	2.464889403
0.99	2.464990273
0.985	2.464445045
0.98	2.461346696
0.975	2.452790986
0.97	2.435742826
0.965	2.408393127
0.96	2.370966126
0.955	2.325062166
0.95	2.272427906
0.945	2.214329541
0.94	2.151563619
0.93	2.014118865
0.92	1.86383436
0.91	1.704335875
0.9	1.538931614
0.89	1.370417708
0.88	1.201363622
0.875	1.117562631
0.87	1.034920505
0.865	0.954130491
0.86	0.876054944
0.855	0.801671769
0.85	0.73194284
0.845	0.667649388
0.84	0.609281303
0.835	0.557028362
0.83	0.510839705
0.825	0.470488602
0.82	0.435614438
0.815	0.40575244
0.81	0.38036794
0.8	0.340789472
0.79	0.312669974
0.78	0.292626129
0.77	0.278209535
0.76	0.267726586
0.75	0.26002013
0.74	0.254296788
0.72	0.246765257
0.7	0.242407274
0.65	0.237722804
0.6	0.236329173

==> data/bsmodesmirror-3-2i.txt <==
1	-8.687653998
0.99	-8.687658296
0.98	-8.688842719
0.97	-8.69716478
0.96	-8.722716276
0.955	-8.748315832
0.95	-8.794551779
0.945	-8.88755742
0.9425	-8.958402293
0.94	-9.040613763
0.9375	-9.127543858
0.935	-9.214616844
0.93	-9.381241796
0.925	-9.534161207
0.92	-9.673348351
0.91	-9.915386419
0.9	-10.11686264
0.89	-10.28518547
0.88	-10.42582995
0.87	-10.54293666
0.86	-10.63973183
0.85	-10.71886212
0.84	-10.78278854
0.83	-10.83447433
0.82	-10.8791663
0.815	-10.90267217
0.81	-10.9325037
0.805	-10.97964509
0.8	-11.05233636
0.795	-11.12669939
0.79	-11.18624061
0.785	-11.23210732
0.78	-11.26766004
0.77	-11.31751293
0.76	-11.34904913
0.75	-11.369436
0.74	-11.3828236
0.73	-11.39172498
0.72	-11.39770565
0.71	-11.40176055
0.7	-11.40453182
0.69	-11.40643935
0.68	-11.40776073
0.67	-11.40868133
0.66	-11.409326
0.65	-11.40977955
0.64	-11.41009995
0.63	-11.41032714
0.62	-11.40868133
0.61	-11.41060408
0.6	-11.41068657

==> data/bsmodesmirror-3-2r.txt <==
1	2.894046979
0.99	2.894003765
0.98	2.893537417
0.97	2.896170056
0.96	2.918776715
0.955	2.948751757
0.95	3.000150701
0.945	3.068709882
0.9425	3.096611896
0.94	3.111569595
0.9375	3.112389942
0.935	3.101010739
0.93	3.051481075
0.925	2.978265382
0.92	2.890245754
0.91	2.688510519
0.9	2.469004582
0.89	2.242446554
0.88	2.014826151
0.87	1.789899547
0.86	1.570190049
0.85	1.357346064
0.84	1.152078813
0.83	0.953622635
0.82	0.758282933
0.815	0.659067452
0.81	0.556591921
0.805	0.452915296
0.8	0.368783859
0.795	0.320573284
0.79	0.293794926
0.785	0.277059142
0.78	0.265601545
0.77	0.251035658
0.76	0.242424638
0.75	0.237007589
0.74	0.233482749
0.73	0.23114002
0.72	0.229559545
0.71	0.228481061
0.7	0.227738298
0.69	0.227222777
0.68	0.226862597
0.67	0.226609497
0.66	0.226430746
0.65	0.226303942
0.64	0.226213636
0.63	0.226149101
0.62	0.226102843
0.61	0.226069599
0.6	0.226045651

==> data/bsmodesmirror-4-1i.txt <==
1	-7.91753806
0.995	-7.91846826
0.99	-7.8994755
0.989	-7.88550069
0.988	-7.86836546
0.987	-7.85148764
0.986	-7.83972184
0.985	-7.83649592
0.984	-7.84238397
0.983	-7.85619106
0.982	-7.87631278
0.981	-7.90134268
0.98	-7.93019309
0.979	-7.9620517
0.977	-8.03250569
0.975	-8.10931986
0.973	-8.19031075
0.9715	-8.25284071
0.97	-8.31631853
0.9675	-8.42308588
0.965	-8.52974455
0.9625	-8.63514277
0.96	-8.73846308
0.955	-8.93683256
0.95	-9.12243764
0.945	-9.2946089
0.94	-9.45355463
0.935	-9.59989307
0.93	-9.7344101
0.925	-9.85793649
0.92	-9.97128719
0.91	-10.1704874
0.9	-10.3374843
0.89	-10.4768316
0.88	-10.5922608
0.87	-10.6868102
0.86	-10.762951
0.85	-10.8227087
0.84	-10.867793
0.83	-10.8997319
0.82	-10.9198996
0.815	-10.9258348
0.81	-10.9288072
0.805	-10.9277135
0.8	-10.9166505
0.7975	-10.8955861
0.795	-10.8345004
0.7925	-10.7648367
0.79	-10.7121516
0.785	-10.637023
0.78	-10.5842255
0.775	-10.5445635
0.77	-10.5137099
0.76	-10.4694392
0.75	-10.4401708
0.74	-10.4202747
0.73	-10.406508
0.72	-10.3968615
0.71	-10.3900362
0.7	-10.3851688
0.675	-10.3781631
0.65	-10.3750084
0.625	-10.3735519
0.6	-10.3728668
0.5	-10.3722697
0.4	-10.3722372
0.3	-10.3722357
0.2	-10.3722356
0.1	-10.3722356
0.05	-10.3722356

==> data/bsmodesmirror-4-1r.txt <==
1	5.44482874
0.995	5.44543459
0.99	5.45751319
0.989	5.45523992
0.988	5.44594625
0.987	5.42709189
0.986	5.39888082
0.985	5.36453001
0.984	5.32788369
0.983	5.29157361
0.982	5.25689113
0.981	5.22427984
0.98	5.19375039
0.979	5.16511821
0.977	5.11249091
0.975	5.06426837
0.973	5.01861923
0.9715	4.98521746
0.97	4.95203782
0.9675	4.89640107
0.965	4.83957152
0.9625	4.78108518
0.96	4.72078873
0.955	4.59498292
0.95	4.4632885
0.945	4.32721157
0.94	4.18813881
0.935	4.04721856
0.93	3.90536487
0.925	3.76329416
0.92	3.62156512
0.91	3.34077759
0.9	3.06546088
0.89	2.79712723
0.88	2.53672993
0.87	2.28490453
0.86	2.04211562
0.85	1.80871583
0.84	1.58486428
0.83	1.37013823
0.82	1.16238139
0.815	1.05921956
0.81	0.954096342
0.805	0.842647458
0.8	0.713349487
0.7975	0.632739054
0.795	0.556218905
0.7925	0.524144939
0.79	0.509940538
0.785	0.495458978
0.78	0.487312739
0.775	0.481802647
0.77	0.477757187
0.76	0.472216607
0.75	0.468696786
0.74	0.466377072
0.73	0.464821128
0.72	0.463767162
0.71	0.463048629
0.7	0.462556415
0.675	0.461895995
0.65	0.461632006
0.625	0.461524777
0.6	0.461480715
0.5	0.461450531
0.4	0.461449711
0.3	0.461449699
0.2	0.461449699
0.1	0.461449699
0.05	0.461449699

==> data/bsmodesmirror-5-1i.txt <==
1	-22.2426931
0.99	-22.2426931
0.98	-22.2426931
0.97	-22.2426931
0.96	-22.2426931
0.95	-22.2426954
0.94	-22.2427362
0.93	-22.2431179
0.925	-22.2438431
0.92	-22.24558
0.915	-22.2494849
0.91	-22.25778
0.905	-22.2744934
0.9	-22.3063626
0.895	-22.3627111
0.89	-22.4501133
0.885	-22.5618213
0.88	-22.6804834
0.875	-22.7929953
0.87	-22.8942235
0.865	-22.9833685
0.86	-23.0612718
0.855	-23.1293548
0.85	-23.1893346
0.845	-23.2431922
0.84	-23.292757
0.837	-23.3199238
0.835	-23.3345304
0.834	-23.3385553
0.833	-23.3361748
0.832	-23.31515
0.831	-23.2682241
0.83	-23.2256971
0.829	-23.1938704
0.827	-23.1502814
0.825	-23.1222263
0.8225	-23.0994287
0.82	-23.0847412
0.815	-23.0682514
0.81	-23.0601627
0.805	-23.0558487
0.8	-23.0533981
0.79	-23.0510439
0.78	-23.0501172
0.76	-23.0495566
0.74	-23.0494443
0.72	-23.0494199
0.7	-23.0494143
0.65	-23.0494125
0.6	-23.0494125
0.5	-23.0494125
0.4	-23.0494125
0.3	-23.0494125
0.2	-23.0494125
0.1	-23.0494125
0.05	-23.0494125

==> data/bsmodesmirror-5-1r.txt <==
1	2.88674692
0.99	2.88674692
0.98	2.88674692
0.97	2.88674691
0.96	2.88674647
0.95	2.88673988
0.94	2.8866846
0.93	2.88637986
0.925	2.88596236
0.92	2.88519582
0.915	2.88389993
0.91	2.88185136
0.905	2.87861666
0.9	2.87264208
0.895	2.85837973
0.89	2.82232847
0.885	2.74804561
0.88	2.63101867
0.875	2.47900107
0.87	2.30195441
0.865	2.10750435
0.86	1.90067856
0.855	1.68447468
0.85	1.46022392
0.845	1.22747645
0.84	0.982567737
0.837	0.824531114
0.835	0.708865697
0.834	0.6448749
0.833	0.573719259
0.832	0.495790108
0.831	0.437289042
0.83	0.405766874
0.829	0.384673936
0.827	0.354066536
0.825	0.331028763
0.8225	0.308710032
0.82	0.291610033
0.815	0.268249847
0.81	0.254194792
0.805	0.245601247
0.8	0.240262364
0.79	0.234754884
0.78	0.232478523
0.76	0.231080302
0.74	0.230802281
0.72	0.230742714
0.7	0.230729167
0.65	0.230724993
0.6	0.230724855
0.5	0.23072485
0.4	0.23072485
0.3	0.23072485
0.2	0.23072485
0.1	0.23072485
0.05	0.23072485

==> data/bsmodesmirror-6-1i.txt <==
1	-2.4
0.99	-2.39998668
0.98	-2.39993914
0.97	-2.39984867
0.96	-2.39969261
0.95	-2.39944183
0.94	-2.39905578
0.93	-2.39847765
0.92	-2.39762703
0.91	-2.3963888
0.9	-2.3945956
0.89	-2.3920005
0.88	-2.3882339
0.87	-2.38273739
0.86	-2.3746718
0.85	-2.36282768
0.84	-2.345677
0.83	-2.32190822
0.82	-2.29162091
0.81	-2.25704463
0.8	-2.22134795
0.78	-2.15490954
0.76	-2.09907254
0.74	-2.05298208
0.72	-2.01457388
0.719	-2.01284658
0.718	-2.01108161
0.7175	-2.01021363
0.715	-2.00587764
0.71	-1.99720173
0.7	-1.97959715
0.69	-1.96106338
0.68	-1.94056406
0.67	-1.91657965
0.66	-1.88754452
0.65	-1.85370506
0.64	-1.81808835
0.63	-1.78371174
0.62	-1.75181498
0.61	-1.72253177
0.6	-1.69562936
0.59	-1.67080847
0.58	-1.64779235
0.57	-1.62634549
0.56	-1.60627216
0.55	-1.58741013
0.54	-1.56962424
0.53	-1.55280106
0.52	-1.53684451
0.51	-1.52167253
0.5	-1.50721447
0.45	-1.44373263
0.4	-1.39142548
0.35	-1.3471376
0.3	-1.30888531
0.25	-1.27533508
0.2	-1.24554587
0.15	-1.21882857
0.1	-1.19466357
0.05	-1.17264972
0.01	-1.15638023
0.001	-1.1528774

==> data/bsmodesmirror-6-1r.txt <==
1	0
0.99	0
0.98	0
0.97	0
0.96	0
0.95	0
0.94	0
0.93	0
0.92	0
0.91	0
0.9	0
0.89	0
0.88	0
0.87	0
0.86	0
0.85	0
0.84	0
0.83	0
0.82	0
0.81	0
0.8	0
0.78	0
0.76	0
0.74	0
0.72	0
0.719	0
0.718	0.00091312
0.7175	0.002062355
0.715	0.007853805
0.71	0.019671574
0.7	0.04432636
0.69	0.070483431
0.68	0.098183628
0.67	0.126917108
0.66	0.154783119
0.65	0.178410209
0.64	0.195671648
0.63	0.207336084
0.62	0.215169031
0.61	0.220549788
0.6	0.224346587
0.59	0.227088361
0.58	0.229103997
0.57	0.230604954
0.56	0.231731891
0.55	0.232581295
0.54	0.233221162
0.53	0.233700534
0.52	0.234055499
0.51	0.234313076
0.5	0.2344938
0.45	0.234692287
0.4	0.234335149
0.35	0.23380394
0.3	0.233241445
0.25	0.232703364
0.2	0.232210278
0.15	0.231767829
0.1	0.231375221
0.05	0.231028932
0.01	0.230776916
0.001	0.230716336

==> data/data2.txt <==
zmod	<Phi2(r)> (min)
0.004619	-0.114579638
0.086525	-0.118406172
0.162234	-0.118531755
0.229036	-0.119831049
0.341545	-0.12178484
0.540780	-0.13455379
0.671313	-0.148363457
0.771200	-0.172701838
0.800058	-0.1859155
0.831969	-0.211753444
0.884913	-0.285036469
0.927052	-0.404159824
0.961387	-0.698643112
0.976276	-0.850643657


==> data/effectivepotential-1.txt <==
5.004999999999999	4.206785658004989
5.704999999999999	4.70536446535333
6.404999999999999	5.0106843235453695
7.104999999999999	5.198349846823856
7.805	5.311328794346572
8.504999999999999	5.375561939017608
9.204999999999998	5.407363666027081
9.905	5.417312902624403
10.605	5.412436858915026
11.305	5.397495171575663
12.004999999999999	5.375762910013659
12.705	5.3495223833406165
13.405	5.320379882746305
14.105	5.289474131385099
14.805	5.2576160809496955
15.505	5.225384239106816
16.205	5.19319063914082
16.905	5.161327095701441
17.605	5.129998018751209
18.305	5.099343935017529
19.005000000000003	5.069458504682302
19.705	5.040400932824387
20.405	5.012205086685171
21.105	4.984886234421282
21.805	4.9584460518280515
22.505	4.932876358048379
23.205000000000002	4.90816191206024
23.905	4.884282510768763
24.605	4.861214564874356
25.305	4.838932282322702
26.005000000000003	4.817408555616375
26.705000000000002	4.7966156248360505
27.405	4.776525570286992
28.105	4.757110675435513
28.805	4.7383436909470475
29.505000000000003	4.720198023267876
30.205000000000002	4.702647865651397
30.905	4.685668285341087
31.605	4.6692352774429935
32.30500000000001	4.653325793595332
33.005	4.63791775168696
33.705	4.622990031450076
34.405	4.608522459653898
35.105000000000004	4.594495787776374
35.80500000000001	4.580891664372796
36.505	4.567692603849345
37.205	4.554881952951863
37.905	4.542443855970781
38.605000000000004	4.530363219421748
39.30500000000001	4.518625676773162
40.004999999999995	4.507217553645617
40.705	4.496125833793425
41.405	4.485338126089836
42.105000000000004	4.47484263266875
42.80500000000001	4.4646281183219685
43.50500000000001	4.45468388121035
44.205	4.4449997249159665
44.905	4.435565931838095
45.605000000000004	4.426373237918568
46.30500000000001	4.417412808668601
47.00500000000001	4.40867621645987
47.705	4.400155419035777
48.405	4.391842739194729
49.105000000000004	4.383730845594471
49.80500000000001	4.375812734624926
50.50500000000001	4.368081713297229
51.205	4.3605313830963475
51.905	4.353155624746314
52.605000000000004	4.345948583838144
53.30500000000001	4.3389046572721455
54.00500000000001	4.332018480468779
54.705	4.3252849153032855
55.405	4.318699038722457
56.105000000000004	4.312256132003206
56.80500000000001	4.3059516706150625
57.50500000000001	4.299781314650819
58.205	4.293740899791349
58.905	4.287826428772668
59.605000000000004	4.282034063325369
60.30500000000001	4.276360116557907
61.00500000000001	4.270801045757295
61.705	4.265353445582331
62.405	4.260014041625777
63.105000000000004	4.2547796843235695
63.80500000000001	4.249647343190617
64.50500000000001	4.244614101363457
65.205	4.2396771504321435
65.905	4.234833785543987
66.605	4.230081400763368
67.305	4.225417484672743
68.00500000000001	4.220839616200745
68.705	4.216345460664307
69.405	4.211932766012474
70.105	4.207599359260453
70.805	4.203343143102927
71.505	4.199162092696643
72.205	4.195054252602603
72.905	4.19101773387904
73.605	4.187050711316729
74.305	4.18315142080872

==> data/effectivepotential-2.txt <==
5.004999999999999	4.207857276320336
5.704999999999999	4.844064361746934
6.404999999999999	5.2644323286592964
7.104999999999999	5.548530250551927
7.805	5.743030382377139
8.504999999999999	5.876862961076647
9.204999999999998	5.968666443246192
9.905	6.030814888144832
10.605	6.071728385906251
11.305	6.0972568014768065
12.004999999999999	6.11153725981827
12.705	6.117540846591659
13.405	6.1174297917758444
14.105	6.1127958842360925
14.805	6.104822659145096
15.505	6.094397618109387
16.205	6.08219107047892
16.905	6.068712293705712
17.605	6.054350041660783
18.305	6.039402098102478
19.005000000000003	6.0240970632470265
19.705	6.008610568027464
20.405	5.993077446679855
21.105	5.977600948191217
21.805	5.962259757979435
22.505	5.947113386218206
23.205000000000002	5.932206328061671
23.905	5.917571293599476
24.605	5.903231728272839
25.305	5.889203788631484
26.005000000000003	5.875497897502473
26.705000000000002	5.862119972578803
27.405	5.8490724001193755
28.105	5.836354808765854
28.805	5.823964685920757
29.505000000000003	5.811897869613876
30.205000000000002	5.800148941530136
30.905	5.7887115413100005
31.605	5.777578617947341
32.30500000000001	5.7667426307879275
33.005	5.756195710046647
33.705	5.745929784738518
34.405	5.735936684330717
35.105000000000004	5.726208219169411
35.80500000000001	5.716736243743078
36.505	5.707512706055496
37.205	5.6985296857526
37.905	5.689779423144195
38.605000000000004	5.681254340857567
39.30500000000001	5.672947059534653
40.004999999999995	5.664850408722415
40.705	5.65695743389303
41.405	5.649261400358554
42.105000000000004	5.641755794704551
42.80500000000001	5.634434324252815
43.50500000000001	5.62729091497021
44.205	5.6203197081646366
44.905	5.613515056246392
45.605000000000004	5.606871517782125
46.30500000000001	5.600383852026706
47.00500000000001	5.594047013083621
47.705	5.587856143816005
48.405	5.581806569607274
49.105000000000004	5.575893792050927
49.80500000000001	5.570113482633037
50.50500000000001	5.564461476458401
51.205	5.55893376605988
51.905	5.5535264953222345
52.605000000000004	5.548235953544136
53.30500000000001	5.543058569656136
54.00500000000001	5.53799090660771
54.705	5.533029655932076
55.405	5.528171632494768
56.105000000000004	5.523413769428924
56.80500000000001	5.518753113258267
57.50500000000001	5.5141868192071435
58.205	5.509712146695517
58.905	5.505326455015734
59.605000000000004	5.5010271991873765
60.30500000000001	5.496811925985337
61.00500000000001	5.492678270136324
61.705	5.488623950678445
62.405	5.4846467674782104
63.105000000000004	5.480744597899381
63.80500000000001	5.476915393617993
64.50500000000001	5.473157177577541
65.205	5.469468041079033
65.905	5.465846141000018
66.605	5.46228969713718
67.305	5.458796989667238
68.00500000000001	5.45536635672082
68.705	5.451996192064335
69.405	5.448684942884974
70.105	5.445431107674153
70.805	5.442233234204831
71.505	5.439089917598455
72.205	5.435999798477265
72.905	5.432961561198113
73.605	5.429973932163861
74.305	5.427035678208789

==> data/effectivepotential-3.txt <==
5.004999999999999	4.2089288946356795
5.704999999999999	4.982764258140534
6.404999999999999	5.518180333773223
7.104999999999999	5.8987106542799985
7.805	6.174731970407706
8.504999999999999	6.3781639831356856
9.204999999999998	6.529969220465301
9.905	6.644316873665254
10.605	6.731019912897473
11.305	6.797018431377953
12.004999999999999	6.847311609622878
12.705	6.885559309842698
13.405	6.9144797008053835
14.105	6.936117637087083
14.805	6.952029237340501
15.505	6.963410997111957
16.205	6.971191501817021
16.905	6.976097491709982
17.605	6.978702064570356
18.305	6.97946026118743
19.005000000000003	6.978735621811751
19.705	6.976820203230542
20.405	6.97394980667454
21.105	6.970315661961145
21.805	6.966073464130822
22.505	6.961350414388033
23.205000000000002	6.956250744063102
23.905	6.950860076430185
24.605	6.945248891671319
25.305	6.939475294940269
26.005000000000003	6.933587239388572
26.705000000000002	6.927624320321559
27.405	6.921619229951766
28.105	6.915598942096196
28.805	6.909585680894466
29.505000000000003	6.903597715959872
30.205000000000002	6.897650017408871
30.905	6.891754797278921
31.605	6.885921958451689
32.30500000000001	6.880159467980523
33.005	6.874473668406335
33.705	6.86886953802696
34.405	6.863350909007529
35.105000000000004	6.857920650562448
35.80500000000001	6.85258082311336
36.505	6.847332808261648
37.205	6.842177418553337
37.905	6.837114990317609
38.605000000000004	6.832145462293386
39.30500000000001	6.827268442296145
40.004999999999995	6.8224832637992066
40.705	6.817789033992636
41.405	6.813184674627269
42.105000000000004	6.808668956740352
42.80500000000001	6.804240530183662
43.50500000000001	6.799897948730067
44.205	6.79563969141331
44.905	6.7914641806546925
45.605000000000004	6.787369797645685
46.30500000000001	6.783354895384814
47.00500000000001	6.779417809707375
47.705	6.77555686859624
48.405	6.771770400019818
49.105000000000004	6.768056738507379
49.80500000000001	6.764414230641144
50.50500000000001	6.760841239619573
51.205	6.757336149023416
51.905	6.753897365898151
52.605000000000004	6.750523323250135
53.30500000000001	6.747212482040126
54.00500000000001	6.743963332746645
54.705	6.740774396560862
55.405	6.737644226267072
56.105000000000004	6.734571406854641
56.80500000000001	6.731554555901472
57.50500000000001	6.728592323763472
58.205	6.7256833935996845
58.905	6.7228264812587994
59.605000000000004	6.72002033504938
60.30500000000001	6.7172637354127644
61.00500000000001	6.714555494515356
61.705	6.711894455774559
62.405	6.709279493330644
63.105000000000004	6.706709511475193
63.80500000000001	6.70418344404537
64.50500000000001	6.701700253791625
65.205	6.699258931725922
65.905	6.6968584964560485
66.605	6.694497993510993
67.305	6.692176494661734
68.00500000000001	6.6898930972408905
68.705	6.687646923464364
69.405	6.685437119757474
70.105	6.683262856087854
70.805	6.681123325306736
71.505	6.679017742500264
72.205	6.676945344351932
72.905	6.674905388517185
73.605	6.672897153010993
74.305	6.6709199356088575

==> data/effectivepotential-4.txt <==
5.004999999999999	4.210000512951023
5.704999999999999	5.121464154534138
6.404999999999999	5.77192833888715
7.104999999999999	6.24889105800807
7.805	6.606433558438269
8.504999999999999	6.879465005194717
9.204999999999998	7.091271997684412
9.905	7.257818859185683
10.605	7.390311439888695
11.305	7.496780061279097
12.004999999999999	7.5830859594274855
12.705	7.65357777309374
13.405	7.711529609834919
14.105	7.759439389938077
14.805	7.799235815535901
15.505	7.832424376114531
16.205	7.8601919331551215
16.905	7.883482689714253
17.605	7.90305408747993
18.305	7.919518424272379
19.005000000000003	7.933374180376479
19.705	7.945029838433623
20.405	7.954822166669221
21.105	7.96303037573108
21.805	7.969887170282206
22.505	7.97558744255786
23.205000000000002	7.980295160064529
23.905	7.984148859260898
24.605	7.987266055069799
25.305	7.989746801249051
26.005000000000003	7.991676581274675
26.705000000000002	7.993128668064315
27.405	7.994166059784149
28.105	7.994843075426537
28.805	7.995206675868175
29.505000000000003	7.995297562305868
30.205000000000002	7.995151093287607
30.905	7.994798053247834
31.605	7.994265298956037
32.30500000000001	7.9935763051731215
33.005	7.992751626766026
33.705	7.991809291315402
34.405	7.990765133684349
35.105000000000004	7.9896330819554855
35.80500000000001	7.988425402483642
36.505	7.987152910467799
37.205	7.985825151354078
37.905	7.984450557491023
38.605000000000004	7.983036583729206
39.30500000000001	7.981589825057636
40.004999999999995	7.980116118876005
40.705	7.978620634092241
41.405	7.977107948895984
42.105000000000004	7.975582118776149
42.80500000000001	7.974046736114516
43.50500000000001	7.972504982489923
44.205	7.97095967466198
44.905	7.969413305062989
45.605000000000004	7.9678680775092445
46.30500000000001	7.966325938742919
47.00500000000001	7.964788606331126
47.705	7.963257593376468
48.405	7.961734230432363
49.105000000000004	7.960219684963832
49.80500000000001	7.958714978649251
50.50500000000001	7.957221002780745
51.205	7.955738531986949
51.905	7.954268236474071
52.605000000000004	7.9528106929561275
53.30500000000001	7.951366394424113
54.00500000000001	7.949935758885577
54.705	7.948519137189653
55.405	7.947116820039376
56.105000000000004	7.945729044280355
56.80500000000001	7.944355998544673
57.50500000000001	7.942997828319797
58.205	7.941654640503849
58.905	7.940326507501865
59.605000000000004	7.939013470911384
60.30500000000001	7.937715544840195
61.00500000000001	7.9364327188943875
61.705	7.935164960870672
62.405	7.933912219183075
63.105000000000004	7.932674425051001
63.80500000000001	7.931451494472746
64.50500000000001	7.930243330005709
65.205	7.929049822372811
65.905	7.927870851912079
66.605	7.926706289884805
67.305	7.925555999656229
68.00500000000001	7.924419837760965
68.705	7.923297654864392
69.405	7.922189296629973
70.105	7.921094604501555
70.805	7.92001341640864
71.505	7.918945567402076
72.205	7.9178908902265945
72.905	7.916849215836258
73.605	7.915820373858125
74.305	7.914804193008926

==> data/effectivepotential-5.txt <==
5.004999999999999	4.21107213126637
5.704999999999999	5.260164050927742
6.404999999999999	6.025676344001077
7.104999999999999	6.599071461736141
7.805	7.038135146468839
8.504999999999999	7.380766027253756
9.204999999999998	7.6525747749035204
9.905	7.871320844706112
10.605	8.04960296687992
11.305	8.196541691180244
12.004999999999999	8.318860309232093
12.705	8.421596236344783
13.405	8.508579518864458
14.105	8.58276114278907
14.805	8.646442393731306
15.505	8.701437755117105
16.205	8.749192364493222
16.905	8.790867887718523
17.605	8.827406110389504
18.305	8.859576587357331
19.005000000000003	8.888012738941203
19.705	8.9132394736367
20.405	8.935694526663905
21.105	8.955745089501015
21.805	8.973700876433593
22.505	8.989824470727687
23.205000000000002	9.004339576065963
23.905	9.017437642091611
24.605	9.029283218468283
25.305	9.040018307557833
26.005000000000003	9.049765923160773
26.705000000000002	9.05863301580707
27.405	9.066712889616538
28.105	9.074087208756882
28.805	9.080827670841886
29.505000000000003	9.086997408651865
30.205000000000002	9.092652169166342
30.905	9.097841309216752
31.605	9.102608639460385
32.30500000000001	9.10699314236572
33.005	9.111029585125713
33.705	9.114749044603844
34.405	9.118179358361166
35.105000000000004	9.121345513348523
35.80500000000001	9.124269981853926
36.505	9.126973012673952
37.205	9.129472884154815
37.905	9.131786124664439
38.605000000000004	9.133927705165025
39.30500000000001	9.135911207819127
40.004999999999995	9.137748973952801
40.705	9.139452234191847
41.405	9.1410312231647
42.105000000000004	9.142495280811948
42.80500000000001	9.143852942045369
43.50500000000001	9.145112016249781
44.205	9.146279657910654
44.905	9.147362429471286
45.605000000000004	9.148366357372801
46.30500000000001	9.149296982101024
47.00500000000001	9.150159402954879
47.705	9.150958318156695
48.405	9.151698060844907
49.105000000000004	9.152382631420283
49.80500000000001	9.153015726657364
50.50500000000001	9.153600765941917
51.205	9.154140914950483
51.905	9.154639107049993
52.605000000000004	9.155098062662129
53.30500000000001	9.155520306808109
54.00500000000001	9.155908185024508
54.705	9.156263877818443
55.405	9.15658941381169
56.105000000000004	9.156886681706077
56.80500000000001	9.157157441187879
57.50500000000001	9.157403332876122
58.205	9.157625887408019
58.905	9.15782653374493
59.605000000000004	9.158006606773387
60.30500000000001	9.158167354267626
61.00500000000001	9.15830994327342
61.705	9.158435465966786
62.405	9.158544945035512
63.105000000000004	9.158639338626816
63.80500000000001	9.158719544900128
64.50500000000001	9.158786406219798
65.205	9.158840713019703
65.905	9.158883207368115
66.605	9.158914586258618
67.305	9.158935504650724
68.00500000000001	9.158946578281038
68.705	9.158948386264418
69.405	9.158941473502471
70.105	9.158926352915255
70.805	9.158903507510546
71.505	9.158873392303889
72.205	9.15883643610126
72.905	9.158793043155331
73.605	9.158743594705257
74.305	9.158688450408995

==> data/qnmodes-0.txt <==
0.6728186635493331	-0.9249443606524552
0.6814349454840067	-0.9129682520331213
0.6899545723712744	-0.9011023733344803
0.6983779551422885	-0.8893468949404517
0.7067055009003319	-0.8777019833774835
0.7149376129019812	-0.8661678013829536
0.7230746905392604	-0.8547445079728314
0.7311171293227232	-0.8434322585085671
0.7390653208654657	-0.8322312047632261
0.7469196528680311	-0.8211414949868489
0.754680509104183	-0.8101632739710414
0.76234826940751	-0.7992966831127756
0.7699233096588515	-0.7885418604774264
0.7774060017745176	-0.7778989408610049
0.7847967136952709	-0.7673680558516252
0.7920958093760403	-0.75694933389015
0.7993036487763676	-0.7466429003300873
0.8064205878515396	-0.736448877496669
0.8134469785443862	-0.7263673847451283
0.8203831687777305	-0.7163985385182168
0.8272295024474758	-0.706542452402892
0.8339863194162733	-0.696799237186238
0.8406539555077878	-0.6871690009105854
0.8472327425015248	-0.6776518489278347
0.8537230081281936	-0.6682478839529928
0.8601250760655891	-0.6589572061169231
0.8664392659349794	-0.6497799130183023
0.8726658932979722	-0.640716099774803
0.8788052696538443	-0.6317658590734767
0.8848577024373167	-0.6229292812203687
0.8908234950167406	-0.6142064541893517
0.8967029466927222	-0.6055974636701779
0.9024963526971014	-0.5971023931157695
0.9082040041923262	-0.5887213237887288
0.9138261882711787	-0.5804543348070905
0.9193631879568416	-0.5723015031893021
0.9248152822032774	-0.5642629038984572
0.9301827458959352	-0.5563386098857646
0.9354658498527331	-0.5485286921332655
0.9406648608253276	-0.5408332196958084
0.9457800415006493	-0.5332522597422779
0.9508116505026772	-0.5257858775960824
0.9557599423944552	-0.5184341367749121
0.9606251676803302	-0.5111970990297486
0.9654075728083975	-0.5040748243831797
0.9701074001731422	-0.49706737116695576
0.9747248881182683	-0.4901747960588599
0.9792602709396792	-0.4833971541188426
0.9837137788886503	-0.4767344988244511
0.9880856381751146	-0.47018688210557247
0.9923760709711039	-0.4637543543784519
0.9965852954143178	-0.4574369645790242
1.0007135256117796	-0.45123476019557746
1.0047609716436336	-0.4451477873006863
1.0087278395670034	-0.43917609058250756
1.0126143314199534	-0.4333197133753652
1.0164206452255087	-0.4275786976896909
1.020146974995757	-0.42195308424128186
1.0237935107359817	-0.41644291247989296
1.0273604384488682	-0.41104822061717317
1.0308479401387167	-0.40576904565395794
1.0342561938157182	-0.4006054234069024
1.0375853735002258	-0.39555738853446626
1.0408356492270407	-0.3906249745622646
1.0440071870497187	-0.3858082139077771
1.0471001490448646	-0.3811071379044369
1.0501146933164107	-0.3765217768250683
1.0530509739998917	-0.3720521599047204
1.0559091412666899	-0.36769831536288117
1.0586893413282537	-0.3634602704250513
1.0613917164402704	-0.3593380513437411
1.0640164049068128	-0.35533168341882326
1.06656354108442	-0.3514411910173149
1.0690332553861466	-0.3476665975925406
1.0714256742855262	-0.34400792570267963
1.0737409203204895	-0.340465197028773
1.0759791120972062	-0.3370384323920853
1.0781403642938558	-0.3337276517709065
1.0802247876643045	-0.33053287431676714
1.0822324890417283	-0.3274541183700769
1.0841635713421092	-0.32449140147516836
1.0860181335676709	-0.3216447403948007
1.0877962708102007	-0.31891415112403787
1.089498074254276	-0.3162996489036306
1.0911236311803871	-0.31380124823275257
1.0926730249679495	-0.3114189628812488
1.0941463350982075	-0.3091528059012661
1.0955436371570273	-0.30700278963834987
1.096865002837561	-0.30496892574199597
1.098110499942808	-0.3030512251756187
1.0992801923880327	-0.3012496982259965
1.1003741402030711	-0.29956435451214286
1.101392399534518	-0.29799520299365523
1.1023350226477555	-0.2965422519784935
1.1032020579288724	-0.295205509130227
1.1039935498864542	-0.29398498147474333
1.10470953915321	-0.29288067540640306
1.10535006248749	-0.2918925966936513
1.1059151527746476	-0.2910207504841227
1.1064048390282668	-0.2902651413091632
1.1068191463912551	-0.2896257730878448
1.1071580961367729	-0.28910264913043515
1.107421705669047	-0.2886957721413358
1.1076099885240072	-0.2884051442214845
1.107722954369826	-0.28823076687021193
1.1077606090072423	-0.28817264098658996
1.1077982633224035	-0.28811451505303914
1.1079112243343516	-0.2879401369528793
1.1080994862425522	-0.2876495057878392
1.108363039379698	-0.2872426200616938
1.1087018702120668	-0.2867194776815961
1.1091159613400388	-0.28608007595994356
1.10960529149875	-0.2853244116167574
1.1101698355589051	-0.2844524807826389
1.110809564527736	-0.28346427900220755
1.1115244455500994	-0.2823598012381135
1.112314441909737	-0.2811390418755231
1.1131795130306879	-0.2798019947272033
1.114119614478839	-0.27834865303907036
1.1151346979636538	-0.2767790094963103
1.1162247113400336	-0.275093056229986
1.117389598610352	-0.273290784824205
1.1186292999266427	-0.2713721863237737
1.1199437515929547	-0.269337251242406
1.1213328860678584	-0.26718596957141083
1.122796631967138	-0.2649183307889367
1.1243349140666279	-0.2625343238697022
1.1259476533052495	-0.26003393729524715
1.1276347667881876	-0.25741715906469637
1.129396167790278	-0.25468397670602666
1.131231765759544	-0.2518343772878351
1.1331414663209316	-0.24886834743162342
1.1351251712802313	-0.2457858733245618
1.137182778628179	-0.2425869407327684
1.1393141825447555	-0.2392715350150616
1.141519273403676	-0.23583964113722117
1.1437979377770895	-0.23229124368672677
1.1461500584404578	-0.22862632688797815
1.1485755143776735	-0.2248448746179948
1.1510741807863578	-0.22094687042260433
1.153645929083386	-0.21693229753307647
1.156290626910632	-0.21280113888325433
1.1590081381409314	-0.2085533771271272
1.1617983228842712	-0.2041889946568781
1.1646610374942061	-0.1997079736213677
1.1675961345745207	-0.19511029594510046
1.1706034629861206	-0.19039594334758855
1.1736828678541684	-0.18556489736321566
1.1768341905754771	-0.18061713936148086
1.1800572688261368	-0.1755526505677108
1.1833519365694272	-0.1703714120841765
1.1867180240639685	-0.1650734049116515
1.1901553578721473	-0.1596586099713543
1.193663760868815	-0.15412700812733207
1.1972430522502715	-0.14847858020921958
1.20089304754351	-0.14271330703541693
1.2046135586157698	-0.13683116943664012
1.208404393684371	-0.13083214827987447
1.2122653573268445	-0.12471622449268532
1.2161962504913657	-0.11848337908791565
1.2201968705074961	-0.11213359318874307
1.2242670110972407	-0.10566684805409902
1.2284064623864148	-0.09908312510442477
1.2326150109163316	-0.09238240594778939
1.236892439655829	-0.08556467240632674
1.2412385280136167	-0.07862990654302286
1.2456530518509623	-0.07157809068879079
1.2501357834947326	-0.0644092074698936
1.2546864917507576	-0.057123239835650326
1.2593049419175695	-0.04972017108644472
1.263990895800489	-0.04219998490202382
1.2687441117260712	-0.03456266537008583
1.2735643445569316	-0.026808197015105624
1.2784513457069155	-0.018936564827472295
1.2834048631566861	-0.01094775429284617
1.2884246414696552	-0.0028417514217623594
1.2935104218083162	0.005381457220507854
1.2986619419509735	0.013721884483896576
1.3038789363088523	0.022179542603241353
1.3091611359436188	0.03075444316778593
1.3145082685852971	0.03944659709048874
1.319920058650602	0.04825601457714819
1.3253962272616773	0.057182705095319836
1.3309364922652445	0.06622667734311141
1.336540568252184	0.07538793921778116
1.3422081665775414	0.08466649778421836
1.347938995380938	0.09406235924326123
1.3537327596074435	0.10357552889991738
1.3595891610288537	0.11320601113144863
1.3655078982654292	0.12295380935534955
1.3714886668080655	0.1328189259972649
1.3775311590408987	0.1428013624587848
1.3836350642643687	0.15290111908519047
1.389800068718733	0.16311819513314524
1.3960258556080232	0.17345258873833402
1.4023121051244498	0.18390429688304571
1.40865849447329	0.19447331536378099
1.4150646978982095	0.20515963875879184
1.4215303867070421	0.21596326039565533
1.4280552292980482	0.2268841723188561
1.4346388911866288	0.23792236525737379
1.4412810350324972	0.24907782859233557
1.447981320667319	0.2603505503246873
1.4547394051228277	0.27174051704294333
1.4615549426593888	0.2832477138909933
1.4684275847950508	0.29487212453602846

==> data/qnmodes-1.txt <==
0.6702173738160624	-2.785665560211974
0.6729570233854475	-2.774256726743431
0.6756415840205909	-2.763070108248153
0.6782711988616088	-2.7521055394829874
0.6808460079292658	-2.741362858572087
0.6833661481442558	-2.7308419069993772
0.6858317533459939	-2.72054252960122
0.6882429543110143	-2.7104645745591713
0.690599878770873	-2.7006078933929585
0.6929026514296405	-2.6909723409535165
0.6951513939809433	-2.681557775416234
0.6973462251245294	-2.6723640582743142
0.6994872605825005	-2.6633910543322905
0.7015746131149724	-2.6546386316996844
0.703608392535471	-2.6461066617848177
0.7055887057257881	-2.6377950192887636
0.7075156566504589	-2.6297035821994434
0.709389346370854	-2.621832231785891
0.7112098730588007	-2.6141808525926424
0.7129773320098683	-2.606749332434266
0.7146918156561978	-2.5995375623901045
0.71635341357895	-2.592545436799064
0.7179622125203419	-2.5857728532546536
0.7195182963953277	-2.5792197126001
0.7210217463028339	-2.5728859189236553
0.7224726405366635	-2.5667713795540332
0.7238710545959348	-2.560876005056007
0.7252170611952328	-2.555199709226163
0.7265107302743014	-2.5497424090887812
0.7277521290074036	-2.5445040248918662
0.7289413218122515	-2.5394844801033907
0.730078370358633	-2.5346837014076047
0.7311633335766153	-2.530101618701549
0.7321962676643933	-2.5257381650916906
0.7331772260957518	-2.5215932768907603
0.7341062596271799	-2.5176668936146593
0.7349834163046323	-2.513958957979589
0.7358087414698812	-2.5104694158993226
0.7365822777665446	-2.5071982164825757
0.7373040651457671	-2.5041453120306145
0.7379741408714343	-2.5013106580349302
0.7385925395252397	-2.498694213175113
0.7391592930111236	-2.4962959393168744
0.7396744305595888	-2.49411580151023
0.7401379787315535	-2.4921537679877925
0.7405499614218339	-2.4904098101632757
0.7409103998623117	-2.4888839026300906
0.7412193126247814	-2.487576023160163
0.7414767156233465	-2.4864861527028213
0.7416826221165566	-2.485614275383908
0.7418370427091564	-2.484960378505038
0.7419399853534778	-2.4845244525429178
0.7419914553504854	-2.4843064911489767
0.7420043227116981	-2.484252000965809
0.7420557916044516	-2.484034040894437
0.7421587267398407	-2.483598123925813
0.742313122818021	-2.482944256408065
0.7425189718900611	-2.4820724478629566
0.7427762633590425	-2.480982710985494
0.7430849839814322	-2.4796750616432854
0.7434451178688263	-2.478149518875759
0.7438566464900797	-2.476406104893293
0.744319548673704	-2.4744448450761074
0.7448338006107047	-2.472265767973068
0.7453993758576821	-2.4698689053002885
0.7460162453403357	-2.467254291939622
0.7466843773573041	-2.4644219659369893
0.7474037375843074	-2.4613719685005018
0.7481742890787156	-2.4581043439985364
0.7489959922843509	-2.4546191399575523
0.7498688050367484	-2.450916407059813
0.7507926825686463	-2.4469961991409424
0.7517675775159025	-2.442858573187328
0.7527934399236972	-2.4385035893333638
0.7538702172530971	-2.433931310858555
0.7549978543879385	-2.429141804184443
0.7561762936420424	-2.4241351388714243
0.7574054747667909	-2.418911387615343
0.758685334958977	-2.413470626244016
0.7600158088690402	-2.407812933713523
0.7613968286095948	-2.4019383921044057
0.7628283237642851	-2.3958470866176884
0.7643102213969747	-2.3895391055707207
0.7658424460612289	-2.383014540392919
0.7674249198101534	-2.3762734856212986
0.7690575622065303	-2.3693160388959127
0.7707402903332243	-2.3621423009550586
0.7724730188039968	-2.3547523756304214
0.7742556597745196	-2.3471463698419646
0.7760881229537644	-2.339324393592776
0.7779703156156812	-2.33128655996364
0.7799021426111515	-2.323032985107581
0.7818835063802754	-2.3145637882441275
0.7839143069649138	-2.305879091653523
0.7859944420215731	-2.2969790206707303
0.7881238068345177	-2.287863703679294
0.7903022943291996	-2.2785332721050335
0.7925297950860087	-2.2689878604096188
0.7948061973542135	-2.259227606083963
0.7971313870662569	-2.24925264964144
0.7995052478522854	-2.239063134611009
0.8019276610549749	-2.2286592075301233
0.8043985057445802	-2.2180410179375336
0.8069176587342891	-2.207208718365895
0.8094849945958248	-2.1961624643342383
0.8121003856752873	-2.184902414340302
0.81476370210928	-2.173428729852678
0.8174748118412387	-2.1617415753028277
0.8202335806380531	-2.1498411180769477
0.8230398721069109	-2.137727528507651
0.8258935477123532	-2.125400979865522
0.828794466793613	-2.1128616483505023
0.831742486582152	-2.1001097130831634
0.8347374622194388	-2.0871453560957427
0.837779246774912	-2.0739687623231213
0.8408676912642286	-2.0605801195935616
0.8440026446676696	-2.046979618619389
0.8471839539487804	-2.0331674529874055
0.8504114640732113	-2.0191438191492614
0.8536850180277543	-2.004908916411602
0.8570044568396078	-1.990462946926085
0.8603696195957766	-1.975806115679268
0.8637803434627485	-1.960938630482305
0.8672364637062479	-1.9458607019605059
0.8707378137112696	-1.930572543542785
0.8742842250022252	-1.915074371450887
0.8778755272633085	-1.8993664046885297
0.8815115483589738	-1.8834488650303656
0.885192114354633	-1.8673219770107767
0.88891704953749	-1.8509859679125746
0.8926861764375059	-1.834441067755505
0.8964993158485662	-1.8176875092846259
0.9003562868497385	-1.8007255279585241
0.9042569068267302	-1.7835553619374218
0.9082009914934285	-1.766177252071075
0.9121883549135973	-1.7485914418865962
0.9162188095227305	-1.7307981775760866
0.9202921661499618	-1.7127977079841308
0.9244082340401686	-1.6945902845951646
0.928566820876135	-1.676176161520688
0.9327677328008477	-1.6575555954863475
0.9370107744399109	-1.6387288458188567
0.9412957489240198	-1.6196961744327965
0.945622457911588	-1.6004578458172556
0.9499907016114233	-1.5810141270223688
0.9544002788054952	-1.5613652876456865
0.9588509868718248	-1.5415115998183908
0.963342621807388	-1.5214533381914384
0.9678749782511548	-1.5011907799215065
0.9724478495071747	-1.480724204656824
0.9770610275676987	-1.4600538945228896
0.9817143031364206	-1.4391801341080315
0.9864074656517201	-1.4181032104488425
0.9911403033099755	-1.3968234130155073
0.9959126030889586	-1.3753410336969578
1.000724150771203	-1.353656366785947
1.0055747309674803	-1.3317697089639542
1.010464127140259	-1.309681359285995
1.015392121627221	-1.2873916191652974
1.0203584956647826	-1.2649007923578546
1.025363029411671	-1.2422091849468448
1.0304055019724843	-1.2193171053269565
1.0354856914212567	-1.1962248641885587
1.0406033748250834	-1.1729327745017968
1.0457583282676761	-1.1494411515005236
1.0509503268729974	-1.1257503126661674
1.0561791448288036	-1.1018605777114152
1.0614445554102558	-1.0777722685638764
1.0667463310034777	-1.0534857093495542
1.0720842431291022	-1.0290012263762471
1.0774580624658	-1.00431914811682
1.0828675588737602	-0.9794398051924038
1.0883125014182022	-0.9543635303554794
1.0937926583927713	-0.929090658472784
1.0993077973429786	-0.9036215265082648
1.1048576850895224	-0.87795647350578
1.1104420877516104	-0.8520958405718001
1.1160607707702401	-0.8260399708579782
1.1217134989314081	-0.7997892095436059
1.1274000363892345	-0.7733439038180213
1.1331201466890888	-0.7467044028628932
1.1388735927905858	-0.7198710578344208
1.1446601370905927	-0.6928442218454324
1.1504795414460645	-0.6656242499474356
1.1563315671969017	-0.6382114991125581
1.1622159751886474	-0.6106063282153716
1.1681325257951733	-0.5828090980147238
1.1740809789412259	-0.5548201711353905
1.1800610941249106	-0.5266399120497179
1.1860726304400855	-0.49826868705917
1.1921153465986167	-0.46970686427579056
1.1981890009526273	-0.44095481360362376
1.2042933515165275	-0.4120129067200129
1.2104281559890466	-0.3828815170568994
1.2165931717750769	-0.35356101978199445
1.22278815600743	-0.32405179177992893
1.2290128655685337	-0.29435421163331654
1.2352670571119093	-0.26446865960378135
1.2415504870836138	-0.23439551761288097
1.247862911743521	-0.20413516922305244
1.2542040871864848	-0.17368799961842243
1.2605737693633747	-0.1430543955856174
1.26697171410198	-0.11223474549451948
1.2733976771277598	-0.08122943927892287
1.2798514140845008	-0.050038868417235385
1.2863326805548165	-0.01866342591307606
1.292841232080457	0.012896493724168021
1.2993768241825459	0.04464049449880751
1.3059392123816498	0.07656817894836179
1.3125281522176797	0.10867914816307003
1.3191433992696469	0.14097300180550165
1.3257847091752732	0.1734493381301353
1.3324518376504644	0.2061077540030009
1.3391445405085802	0.23894784492134466
1.3458625736795822	0.2719692050332892
1.3526056932290265	0.30517142715753476
1.3593736553768436	0.3385541028031187
1.3661662165160127	0.3721168221891079
1.37298313323104	0.4058591742643853
1.3798241623162488	0.4397807467274055
1.3866890607939573	0.473881126045968
1.393577585932405	0.5081598974770133
1.4004894952636113	0.5426166450864006
1.4074245466009279	0.577250951768745
1.4143824980565232	0.6120623992671631
1.4213631080586646	0.6470505681930968
1.4283661353687567	0.6822150380461359
1.43539133909829	0.7175553872337649

==> data/qnmodes-2.txt <==
0.6699075386962638	-4.644925587754833
0.6724258872416963	-4.627448562943376
0.6748193540583596	-4.610828523445988
0.6770882469259266	-4.59506479930146
0.679232857205673	-4.580156755634471
0.6812534599423666	-4.56610379253966
0.6831503139596284	-4.552905344972045
0.6849236619502083	-4.540560882644188
0.6865737305597786	-4.529069909929468
0.6881007304658289	-4.518431965772091
0.6895048564502683	-4.508646623603082
0.6907862874667869	-4.499713491262964
0.6919451867025226	-4.491632210930481
0.6929817016344129	-4.484402459057766
0.6938959640798067	-4.478023946311602
0.6946880902418704	-4.472496417521102
0.695358180749517	-4.467819651631453
0.6959063206920111	-4.463993461663874
0.6963325796480273	-4.461017694681814
0.696637011709632	-4.458892231763334
0.6968196555006686	-4.457616987979501
0.696880534190299	-4.457191912379125
0.6969414115929896	-4.456766839609126
0.6971240360798062	-4.455491638280797
0.6974283844896189	-4.453366359336152
0.6978544182293096	-4.450391087668249
0.6984020832871213	-4.446565942105995
0.6990713102509772	-4.441891075392474
0.6998620143323486	-4.43636667415755
0.7007740953952253	-4.429992958884024
0.7018074379903237	-4.422770183867939
0.7029619113945152	-4.414698637172566
0.7042373696555128	-4.405778640576605
0.7056336516414768	-4.396010549516039
0.7071505810960981	-4.385394753020203
0.7087879666983868	-4.373931673641675
0.7105456021277832	-4.361621767380327
0.7124232661341303	-4.348465523601324
0.7144207226127052	-4.334463464947228
0.7165377206839513	-4.319616147244238
0.7187739947784109	-4.30392415940255
0.7211292647261291	-4.287388123310914
0.7236032358509488	-4.270008693725367
0.7261955990695858	-4.251786558152292
0.728906030995117	-4.232722436725734
0.7317341940451884	-4.212817082079011
0.7346797365546982	-4.192071279210914
0.7377422928927431	-4.170485845346013
0.7409214835841718	-4.148061629789789
0.7442169154351883	-4.124799513778133
0.7476281816632304	-4.100700410321418
0.7511548620309642	-4.075765264043359
0.7547965229842811	-4.049995051014443
0.758552717794282	-4.023390778580155
0.7624229867030032	-3.995953485184135
0.7664068570730892	-3.9676842401861467
0.7705038435410044	-3.9385841436749374
0.774713448173763	-3.9086543262762654
0.7790351606294293	-3.8778959489559655
0.7834684583206675	-3.846310202818085
0.788012806581781	-3.8138983088984415
0.7926676588389084	-3.780661517953252
0.7974324567833269	-3.7466011102433856
0.8023066305477138	-3.711718395313901
0.8072895988852156	-3.6760147117691275
0.8123807693515441	-3.6394914270435166
0.817579538489489	-3.602149937167988
0.8228852920160736	-3.5639916665321616
0.8282974050123059	-3.5250180676424008
0.8338152421151483	-3.4852306208758796
0.8394381577117199	-3.444630834230545
0.8451654961357796	-3.4032202430712917
0.8509965918660314	-3.3610004098722834
0.8569307697266194	-3.317972923955646
0.8629673450891451	-3.2741394012263543
0.8691056240765608	-3.229501483903828
0.8753449037686155	-3.18406084024991
0.8816844724088092	-3.1378191642935387
0.8881236096126083	-3.0907781755521664
0.8946615865770785	-3.0429396187500823
0.9012976662915225	-2.994305263533542
0.908031103749256	-2.9448769041830274
0.9148611461602288	-2.894656359322569
0.9217870331645881	-2.8436454716262967
0.9288079970468861	-2.791846107522343
0.9359232629508694	-2.739260156894118
0.943132049094787	-2.685889532779073
0.9504335669872421	-2.631736171065156
0.9578270216430467	-2.5768020301848864
0.9653116117995796	-2.5210890908072865
0.9728865301330183	-2.464599355527652
0.9805509634746863	-2.4073348485554362
0.9883040930271966	-2.349297615400086
0.9961450945803851	-2.290489722555227
1.0040731387270962	-2.2309132571810424
1.0120873910784136	-2.1705703267850907
1.0201870124782955	-2.1094630589015653
1.0283711592180218	-2.047593600769281
1.0366389832494367	-1.984964119008208
1.044989632397836	-1.9215767992948534
1.0534222505738255	-1.8574338460365707
1.0619359779841804	-1.792537482044787
1.070529951341833	-1.726889948207349
1.0792033040746645	-1.6604935031600587
1.0879551665330405	-1.593350422957481
1.0967846661961806	-1.5254630007431147
1.1056909278771496	-1.4568335464189854
1.1146730739264517	-1.38746438631494
1.1237302244340037	-1.317357862857444
1.1328614974297455	-1.2465163342381604
1.142066009082398	-1.174942174082539
1.1513428738967004	-1.1026377711180337
1.1606912049087654	-1.0296055288426194
1.170110113879603	-0.9558478651932808
1.179598711486822	-0.8813672122147368
1.189156107514434	-0.8061660157284997
1.1987814110402968	-0.7302467350022062
1.2084737306220596	-0.6536118424195445
1.2182321744804607	-0.576263823150617
1.2280558506807826	-0.4982051748230254
1.2379438673119534	-0.4194384071935906
1.2478953326634743	-0.33996604182097623
1.2579093553999317	-0.2597906117390362
1.2679850447332335	-0.17891466113133908
1.278121510592458	-0.09734074500646053
1.2883178637912427	-0.015071428874642799
1.2985732161927586	0.06789071157455115
1.3088866808721276	0.15154309079317177
1.3192573722763254	0.23588311369459583
1.329684406381623	0.3209081759717825
1.3401669008482475	0.40661566441406394
1.3507039751726773	0.4930029572223252
1.3612947508370294	0.5800674243227003
1.371938351456024	0.6678064276785228
1.3826339029211627	0.7562173216004293
1.393380533542214	0.8452974530548905
1.404177374186058	0.9350441619706592
1.4150235584126059	1.0254547815433839
1.4259182226082714	1.116526638538221
1.4368605061164925	1.208257053590476
1.4478495513655216	1.300643341503963
1.4588845039935563	1.3936828115474402

==> data/qnmodes-3.txt <==
0.6698181906957821	-6.503763644053021
0.6718645192518453	-6.483883407216054
0.673747464298617	-6.465581928052943
0.6754673481911284	-6.448858193632871
0.6770244650459423	-6.433711279062588
0.6784190808788721	-6.4201403472419845
0.679651433729914	-6.408144648642785
0.6807217337749732	-6.397723521110703
0.6816301634237663	-6.388876389690779
0.6823768774051505	-6.381602766475823
0.6829620028395174	-6.375902250477938
0.6833856392980189	-6.371774527522984
0.6836478588486713	-6.36921937016782
0.683748706090642	-6.368236637640566
0.6838117338025391	-6.3676224355382445
0.6840335802471371	-6.365460479183476
0.6844167288397413	-6.361726319490823
0.6849611144467589	-6.35642016211564
0.6856666445511803	-6.349542299231437
0.6865331992957641	-6.34109310945304
0.6875606315384787	-6.33107305773722
0.6887487669211413	-6.3194826952605965
0.6900974039503507	-6.306322659275033
0.6916063140907792	-6.291593672940592
0.6932752418711595	-6.27529654513614
0.6951039050024701	-6.257432170247609
0.6970919945083339	-6.238001527934294
0.6992391748676375	-6.2170056828729345
0.7015450841688619	-6.1944457844801395
0.7040093342765635	-6.170323066612962
0.7066315110094593	-6.144638847248225
0.7094111743298668	-6.1173945281400295
0.7123478585447615	-6.088591594456738
0.7154410725178334	-6.05823161439643
0.7186902998927697	-6.026316238782119
0.7220949993270966	-5.992847200636152
0.7256546047368607	-5.95782631473459
0.7293685255514702	-5.921255477141451
0.7332361469792034	-5.883136664723349
0.7372568302818175	-5.843471934644459
0.7414299130597747	-5.8022634238426685
0.7457547095464793	-5.759513348486414
0.7502305109117	-5.715224003413354
0.7548565855743024	-5.669397761550406
0.7596321795231727	-5.622037073316117
0.7645565166472039	-5.573144466005272
0.7696287990729416	-5.5227225431561955
0.7748482075104249	-5.470773983901287
0.7802139016065018	-5.417301542300706
0.7857250203055054	-5.362308046660091
0.7913806822170057	-5.3057963988322445
0.7971799859901714	-5.247769573503418
0.803122010694789	-5.188230617464483
0.8092058162081804	-5.12718264886735
0.8154304436081778	-5.064628856467092
0.8217949155715298	-5.000572498850206
0.8282982367774	-4.935016903649145
0.8349393943160827	-4.867965466744016
0.8417173581021744	-4.79942165145134
0.8486310812918674	-4.729388987700676
0.8556795007045853	-4.657871071199223
0.8628615372479895	-4.584871562585185
0.8701760963465621	-4.510394186569909
0.8776220683730851	-4.4344427310695655
0.885198329083065	-4.3570210463266426
0.892903740051347	-4.2781330440216125
0.900737149111248	-4.197782696375551
0.9086973907949424	-4.115974035243497
0.9167832867760021	-4.032711151199855
0.9249936463127866	-3.94799819261546
0.9333272666930206	-3.8618393647272873
0.9417829336787485	-3.7742389287009117
0.9503594219518569	-3.685201200686434
0.9590554955596063	-3.5947305508680363
0.9678699083600604	-3.5028314025078755
0.9768014044668122	-3.4095082309844384
0.9858487186932589	-3.3147655628261186
0.9950105769956075	-3.2186079747401632
1.0042856969146265	-3.1210400926375677
1.0136727880160685	-3.022066590654345
1.023170552329182	-2.9216921901695825
1.0327776847830639	-2.819921658820507
1.042492873640903	-2.716759809515361
1.0523148009316365	-2.6122114994441854
1.0622421428789561	-2.506281629087982
1.0722735703273043	-2.39897514122671
1.082407749164561	-2.290297019946605
1.092643340741596	-2.180252289646907
1.1029790022880555	-2.0688460140466916
1.1134133873243477	-1.956083295192212
1.1239451460697927	-1.8419692724646552
1.134572925846564	-1.7265091215894004
1.145295371479134	-1.6097080536464894
1.1561111256893923	-1.491571314083125
1.1670188294870516	-1.3721041817283395
1.1780171225551601	-1.2513119678101063
1.1891046436307489	-1.1292000149755463
1.2002800308802275	-1.0057736963142276
1.21154192226949	-0.8810384143850668
1.2228889559290486	-0.7549996002471032
1.2343197705130033	-0.627662712494524
1.245833005552867	-0.4990332362961416
1.2574273018054571	-0.36911668243968443
1.269101301595099	-0.23791858638124438
1.2808536491497904	-0.10544450729995415
1.2926829909313047	0.028299972841418858
1.3045879759592336	0.16330925023019624
1.316567256129066	0.2995777001311793
1.3286194865236514	0.4370996778076341
1.3407433257185593	0.575869519435545
1.352937436081258	0.7158815430109019
1.3652004840633603	0.857130049249966
1.3775311404870532	0.9996093224819728
1.389928080824509	1.14331363153427

==> data/qnmodes-m0.txt <==
2.138025872879688	0.
2.0941571988161605	0.1448735411213979
1.981602501889465	0.24524567246877388
1.8373676314295935	0.2853505821524813
1.6898670205510182	0.272379283643582
1.5535575350319386	0.2203077841682468
1.4336586743690165	0.14176663768907602
1.33076390524845	0.04616132528629481
1.2435052222164114	-0.06000804001801
1.1698635951448961	-0.17240049674756627
1.1077606090072423	-0.28817264098658996
1.0552996316859682	-0.4054897443602343
1.0108431936972266	-0.5231871089902991
0.9730174508134528	-0.6405417442104389
0.9406871674108851	-0.7571202531421127
0.9129215184837766	-0.8726780222551341
0.8889597653855539	-0.9870925590102604
0.8681804452061898	-1.1003194566642847
0.8500751654286931	-1.2123633355344638
0.834226956654678	-1.3232587027100582
0.8202926826961913	-1.4330573891649614
0.8079888780018855	-1.5418203548832006
0.7970803977216213	-1.6496123977333352
0.78737133784188	-1.7564987930156497
0.7786977700999849	-1.8625432151945482
0.7709219203109371	-1.967806508513597
0.7639274921927501	-2.072346016358233
0.7576159000172922	-2.176215274834372
0.7519032230809092	-2.279463940099289
0.7467177346125222	-2.3821378620546243
0.7419978890379934	-2.4842792460491254
0.737690676108027	-2.5859268638540738
0.7337502696577562	-2.6871162884397313
0.7301369138391363	-2.7878801360523413
0.7268160014688428	-2.888248305149014
0.7237573083860316	-2.988248205824533
0.7209343549829687	-3.087904976091684
0.718323871795642	-3.1872416831839283
0.7159053505633106	-3.286279509229884
0.7136606657482372	-3.3850379214031987
0.7115737543549095	-3.483534827116586
0.7096303441596898	-3.58178671509903
0.707817722280253	-3.679808783336189
0.7061245374744252	-3.7776150549083827
0.7045406307356917	-3.875218482761481
0.7030568897044615	-3.9726310444108037
0.7016651231873526	-4.069863827524395
0.7003579527060299	-4.166927107266085
0.6991287185116897	-4.263830416209495
0.697971397922742	-4.360582607563131
0.696880534190299	-4.457191912379125
0.6958511743824334	-4.553665991352791
0.6948788150144631	-4.6500119817604135
0.6939593543501578	-4.74623654002692
0.6930890504614795	-4.842345880364641
0.6922644842721903	-4.938345809878156
0.6914825269243605	-5.034241760489158
0.6907403109036223	-5.130038817998026
0.6900352044396572	-5.225741748565128
0.6893647887668561	-5.321355022865364
0.6887268378880903	-5.4168828381430245
0.6881193005330893	-5.512329138369479
0.6875402840457164	-5.607697632686073
0.6869880399687455	-5.702991812294791
0.686460951126562	-5.798214965943327
0.6859575200305545	-5.893370194135137
0.6854763584565371	-5.98846042218288
0.6850161780601557	-6.083488412210691
0.6845757819156687	-6.178456774200807
0.6841540568749761	-6.273367976170357
0.6837499666585125	-6.3682243535553535
0.6833625455991494	-6.463028117871945
0.682990892969225	-6.557781364717882
0.6826341678306691	-6.652486081170685
0.6822915843533235	-6.747144152634638
0.6819624075535813	-6.8417573691828
0.6816459494112921	-6.93632743143621
0.6813415653273105	-7.03085595601922
0.6810486508873673	-7.125344480624747
0.6807666389030445	-7.219794468722153
0.680494996703226	-7.314207313935821

==> data/qnmodes-m1.txt <==
3.7979758342605083	0.
3.6241741770543716	0.5379915826799351
3.2642806574260446	0.853990664362215
2.8940230368300686	0.9786827065823364
2.567595006309016	0.9874249499091399
2.2920525137333687	0.9288890440178185
2.0624350516328014	0.8311828488407071
1.8715664497609605	0.7107761647551964
1.7126483037149827	0.5775833992765351
1.5798664257693114	0.43769135133799647
1.4684275847950508	0.29487212453602846
1.3744389538805544	0.15146006416045313
1.294757805225196	0.008879987451460144
1.2268511116277032	-0.13202500220420202
1.1686757551017912	-0.27078557901560163
1.1185802128702482	-0.4071722493494113
1.0752254015865748	-0.5411081725660246
1.037521580810633	-0.6726120661139302
1.0045783130536896	-0.8017607150462424
0.9756648639787417	-0.92866437653926
0.9501788722945501	-1.0534507217436269
0.9276215360217749	-1.176254453558481
0.9075779205897162	-1.2972107055738018
0.8897012898705231	-1.4164509594332046
0.8737005989464065	-1.5341006350082866
0.8593304756339797	-1.6502777852040384
0.8463831654538262	-1.7650925128737196
0.8346820299106108	-1.8786468521971464
0.8240762774968164	-1.991034941209364
0.8144366763537515	-2.1023433692955105
0.8056520514888397	-2.2126516222490604
0.7976264113740992	-2.322032573843279
0.7902765813749156	-2.4305529907672114
0.7835302468985326	-2.5382740299166784
0.7773243290410663	-2.645251715230207
0.7716036311061908	-2.7515373867636965
0.7663197066335564	-2.85717811835501
0.7614299092527692	-2.9622171026241855
0.7568965923417766	-3.0666940035864894
0.7526864325560524	-3.1706452781014978
0.7487698561493275	-3.2741044679301554
0.745120550890513	-3.37710246445638
0.7417150494998521	-3.479667748238831
0.7385323730403401	-3.581826605555542
0.7355537247323979	-3.683603324030405
0.7327622263083102	-3.7850203693153484
0.7301426903651562	-3.886098544664918
0.7276814232713861	-3.986857135093792
0.725366054080508	-4.08731403766041
0.7231853856441784	-4.187485879276928
0.7211292647261291	-4.287388123310914
0.7191884684223254	-4.387035166117845
0.7173546046110013	-4.486440424527776
0.7156200245041476	-4.585616415203784
0.7139777456625725	-4.684574826693772
0.712421384079581	-4.783326584911415
0.7109450941426382	-4.88188191270337
0.7095435154536078	-4.9802503840914705
0.7082117256332711	-5.07844097371561
0.7069451983584014	-5.17646210194778
0.7057397659832289	-5.274321676098504
0.7045915861855871	-5.372027128092117
0.7034971121532999	-5.469585448948852
0.7024530658903606	-5.567003220376014
0.7014564142778231	-5.6642866437397075
0.7005043475708663	-5.761441566660749
0.6995942600547012	-5.858473507453495
0.6987237326161666	-5.955387677604511
0.6978905170187026	-6.052189002467811
0.6970925216938784	-6.148882140336745
0.6963277988856246	-6.24547150003561
0.6955945330022811	-6.341961257161376
0.6948910300497743	-6.4383553690922275
0.6942157080326753	-6.534657588869283
0.6935670882238807	-6.63087147804699
0.6929437872146804	-6.7270004185994265
0.69234450966659	-6.823047623960867
0.6917680416955708	-6.919016149272336
0.6912132448266955	-7.014908900899039
0.6906790504632936	-7.110728645277422
0.690164454822566	-7.206478017146026

==> data/qnmodes-m10.txt <==
9.104704694267136	12.45784139676868
8.317310483378215	11.274167324551955
7.558568068137957	10.243223682810633
6.850498915588878	9.348157601316059
6.20557434177719	8.567403313142792
5.627733799080986	7.8797490633655505
5.115166281334093	7.26703088442954
4.66297005666599	6.71480214006374
4.264994269069256	6.211963506217747
3.914902305951891	5.750073857692168
3.606705172164243	5.322683404143673
3.3349860590337803	4.924797863237185
3.0949615580235132	4.552480918972251
2.8824634210195956	4.2025698284247754
2.693885897033881	3.8724748999038177
2.526121611289081	3.56003837820629
2.3764971015342486	3.263434539261912
2.2427129732127673	2.981098151684387
2.1227905286655	2.711672468784851
2.015025210435953	2.453970740439608
1.917946501633986	2.2069471711929043
1.8302836430807927	1.9696745602443664
1.7509364483155878	1.7413267386390887
1.678950515839609	1.5211645092437716
1.613496198303458	1.3085241918649637
1.553850763137793	1.102808143633353
1.4993832549509356	0.9034768065347425
1.4495416407233572	0.7100419582644746
1.4038418819930791	0.5220609283628219
1.361858633283433	0.33913160143373633
1.3232173133033287	0.16088807152756998
1.2875873356654275	-0.01300315793402809
1.254676319864386	-0.18284651225529894
1.2242251318812207	-0.34892028881616466
1.1960036278166895	-0.5114792605910882
1.1698069941088023	-0.6707569853018366
1.1454525947684027	-0.8269678582829051
1.1227772501993825	-0.9803089412687283
1.1016348840022212	-1.1309615945729203
1.0818944840697073	-1.2790929362501604
1.063438332588015	-1.42485714861496
1.046160466521434	-1.5683966497968143
1.0299653360054053	-1.709843145732722
1.0147666329859002	-1.849318576057171
1.0004862665775713	-1.9869359656860355
0.9870534650955226	-2.1228001924560007
0.9744039876543766	-2.2570086799411095
0.962479430710726	-2.3896520234890306
0.9512266170258237	-2.520814556581333
0.9405970563055773	-2.65057486380089
0.9305464682862111	-2.779006245972473
0.9210343603186153	-2.906177142411961
0.9120236525985262	-3.0321515146674383
0.9034803451228863	-3.1569891956481015
0.8953732212503985	-3.280746207608966
0.8876735834262044	-3.4034750520806702
0.8803550172160024	-3.5252249745003588
0.8733931802972413	-3.6460422060043634
0.8667656134867407	-3.7659701845818137
0.8604515712568779	-3.8850497575575274
0.8544318695129813	-4.003319367166829
0.8486887486827119	-4.120815220802854
0.8432057504084727	-4.237571447355075
0.8379676063418717	-4.353620240913499
0.832960137721068	-4.4689919929852335
0.8281701645679047	-4.583715414254928
0.8235854234806139	-4.69781764681961
0.8191944931158519	-4.81132436773661
0.8149867265594202	-4.924259884641959
0.8109521898760165	-5.036647224124306
0.8070816062090659	-5.148508213473256
0.8033663048707512	-5.2598635563634195
0.7997981749264379	-5.370732902982298
0.7963696228290176	-5.481134915063405
0.7930735337101965	-5.5910873262431435
0.7899032359744947	-5.700606998122713
0.7868524688824107	-5.809709972380624
0.7839153528394422	-5.918411519251896
0.7810863621387575	-6.02672618266061
0.7783602999312226	-6.134667822268653
0.7757322752179906	-6.242249652679482

==> data/qnmodes-mneg.txt <==
0.669723183092904	0.
0.669723183092904	-0.09292409165414034
0.669723183092904	-0.1858481833082815
0.669723183092904	-0.2787722749624206
0.669723183092904	-0.3716963666165619
0.669723183092904	-0.464620458270701
0.669723183092904	-0.5575445499248446
0.669723183092904	-0.6504686415789837
0.6697231830929051	-0.7433927332331227
0.669723183092904	-0.836316824887264
0.6697231830929051	-0.9292409165414042
0.669723183092904	-1.0221650081955445
0.669723183092904	-1.1150890998496867
0.669723183092904	-1.2080131915038248
0.6697231830929051	-1.3009372831579673
0.669723183092904	-1.3938613748121074
0.6697231830929051	-1.4867854664662454
0.6697231830929051	-1.5797095581203877
0.6697231830929051	-1.672633649774528
0.6697231830929029	-1.7655577414286683
0.6697231830929029	-1.8584818330828083
0.6697231830929029	-1.951405924736953
0.6697231830929029	-2.044330016391089
0.6697231830929029	-2.1372541080452288
0.6697231830929029	-2.2301781996993735
0.6697231830929051	-2.3231022913535093
0.6697231830929051	-2.4160263830076496
0.6697231830929051	-2.50895047466179
0.6697231830929051	-2.6018745663159297
0.6697231830929051	-2.6947986579700745
0.6697231830929051	-2.7877227496242103
0.6697231830929051	-2.880646841278355
0.6697231830928995	-2.973570932932486
0.6697231830928995	-3.0664950245866263
0.6697231830929051	-3.1594191162407754
0.6697231830929108	-3.2523432078949246
0.6697231830928995	-3.345267299549056
0.6697231830929108	-3.4381913912031963
0.6697231830928995	-3.5311154828573366
0.6697231830928995	-3.6240395745114764
0.6697231830929108	-3.7169636661656167
0.6697231830928995	-3.809887757819757
0.6697231830928995	-3.9028118494738973
0.6697231830928995	-3.9957359411280464
0.6697231830928995	-4.088660032782178
0.6697231830928995	-4.181584124436308
0.6697231830928995	-4.2745082160904575
0.669723183092921	-4.367432307744598
0.6697231830929108	-4.460356399398747
0.6697231830928881	-4.553280491052878
0.6697231830928995	-4.6462045827070275
0.669723183092921	-4.73912867436115
0.6697231830928995	-4.832052766015308
0.6697231830928995	-4.924976857669448
0.669723183092921	-5.017900949323589
0.6697231830928995	-5.110825040977738
0.669723183092921	-5.203749132631869
0.669723183092921	-5.296673224286009
0.669723183092878	-5.389597315940159
0.6697231830928995	-5.482521407594289
0.6697231830928995	-5.575445499248421
0.6697231830928554	-5.668369590902561
0.669723183092921	-5.761293682556719
0.669723183092878	-5.854217774210841
0.669723183092921	-5.947141865864982
0.6697231830929435	-6.040065957519121
0.669723183092878	-6.1329900491732525
0.6697231830929435	-6.225914140827411
0.669723183092878	-6.318838232481542
0.6697231830928995	-6.411762324135682
0.6697231830928554	-6.504686415789814
0.669723183092921	-6.597610507443972
0.6697231830929651	-6.690534599098094
0.669723183092878	-6.783458690752252
0.669723183092878	-6.876382782406393
0.669723183092878	-6.969306874060533
0.669723183092878	-7.062230965714673
0.6697231830929651	-7.155155057368831
0.669723183092878	-7.2480791490229715
0.669723183092878	-7.341003240677093
0.669723183092921	-7.433927332331233

==> figs/ADMvectors__1_.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ADMvectors.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{659.10239752bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61887233)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ADMvectors.pdf}}%
    \put(0.42282752,0.36949708){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13901319\unitlength}\raggedright \end{minipage}}}%
    \put(0.50862149,0.29999051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36724385\unitlength}\raggedright $\xi^a$\end{minipage}}}%
    \put(0.45706164,0.08237896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36724385\unitlength}\raggedright $N^a$\end{minipage}}}%
    \put(0.26795458,0.32100445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36724385\unitlength}\raggedright $N n^a$\end{minipage}}}%
    \put(0.0735927,0.04331003){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36724385\unitlength}\raggedright $\Sigma_t$\end{minipage}}}%
    \put(0.06712488,0.44586134){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36724385\unitlength}\raggedright $\Sigma_{t+\Delta t}$\end{minipage}}}%
  \end{picture}%
\endgroup%

